Integrated Localization, Mapping, and Communication through VCSEL-Based Light-emitting RIS (LeRIS)

Light-emitting reconfigurable intelligent surfaces (LeRISs) have recently emerged as a promising solution for providing the spatial awareness required for reliable millimeter-wave (mmWave) communication in programmable wireless environments (PWEs). However, existing LeRIS designs rely on the diffuse emission of light-emitting diodes, while LiDAR-assisted solutions require dedicated sensing modules that hinder their direct integration into RIS panels. In this paper, a vertical-cavity surface-emitting laser (VCSEL)-based LeRIS framework is developed to jointly support user localization, obstacle-aware mapping, and mmWave communication. Specifically, the narrow Gaussian beams and multimode operation of VCSELs are exploited to derive closed-form schemes for the joint recovery of the user position and orientation from received signal strength measurements. According to the provided simulation results, is shown that five VCSELs are sufficient for unique recovery, while this requirement is reduced to three dual-mode VCSELs under specific geometric conditions. Furthermore, the position error bound (PEB) is derived to characterize the achievable localization accuracy, while reflected-signal time-of-arrival measurements are employed to identify obstructed links and enable blockage-resilient LeRIS routing. As a result, the proposed framework achieves cm-level localization accuracy, reliable obstacle detection, and substantial spectral-efficiency and minimum-user-rate gains, thereby establishing VCSEL-based LeRISs as a solution for spatially aware and resilient PWEs.

==> Fig3b_L1_PEB.dat <==
0 16.8013
1 16.8013
2 16.8013
3 16.8013
4 16.8013
5 16.8013
6 16.8013
7 16.8013
8 16.8013
9 16.8013
10 16.8013
11 16.8013
12 15.6244
13 14.5073
14 13.5508
15 12.7234
16 12.0014
17 11.3663
18 10.8037
19 10.3022
20 9.85273
21 9.44768
22 9.08099
23 8.74757
24 8.4432
25 8.16431
26 7.90787
27 7.67131
28 7.45242
29 7.2493
30 7.0603
31 6.88398
32 6.71908
33 6.56452
34 6.41932
35 6.28263
36 6.1537
37 6.03185
38 5.9165
39 5.80712
40 5.70322
41 5.6044
42 5.51027
43 5.4205
44 5.33479
45 5.25285
46 5.17445
47 5.09937
48 5.02742
49 4.9584
50 4.89217
51 4.82858
52 4.7675
53 4.70881
54 4.65241
55 4.5982
56 4.5461
57 4.49603
58 4.44792
59 4.40171
60 4.35733
61 4.31475
62 4.2739
63 4.23476
64 4.19727
65 4.16142
66 4.12715
67 4.09445
68 4.0633
69 4.03365
70 4.0055
71 3.97883
72 3.95361
73 3.92984
74 3.90748
75 3.88655
76 3.86701
77 3.84885
78 3.83208
79 3.81668
80 3.80263
81 3.78995
82 3.7786
83 3.7686
84 3.75994
85 3.7526
86 4.53595
87 7.73781
88 9.80729
89 13.0176
90 20.886
91 21.6155
92 21.8457
93 23.7244
94 35.1286
95 nan
96 nan
97 nan
98 nan
99 nan
100 nan
101 nan
102 nan
103 nan
104 nan
105 nan
106 nan
107 nan
108 nan
109 nan
110 nan
111 nan
112 nan
113 nan
114 nan
115 nan
116 nan
117 nan
118 nan
119 nan
120 nan
121 nan
122 nan
123 nan
124 nan
125 nan
126 nan
127 nan
128 nan
129 nan
130 nan
131 nan
132 nan
133 nan
134 nan
135 nan
136 nan
137 nan
138 nan
139 nan
140 nan
141 nan
142 nan
143 nan
144 nan
145 nan
146 nan
147 nan
148 nan
149 nan
150 nan
151 nan
152 nan
153 nan
154 nan
155 nan
156 nan
157 nan
158 nan
159 nan
160 nan
161 nan
162 nan
163 nan
164 nan
165 nan
166 nan
167 nan
168 nan
169 nan
170 nan
171 nan
172 nan
173 nan
174 nan
175 nan
176 nan
177 nan
178 nan
179 nan
180 nan
181 nan
182 nan
183 nan
184 nan
185 nan
186 nan
187 nan
188 nan
189 nan
190 nan
191 nan
192 nan
193 nan
194 nan
195 nan
196 nan
197 nan
198 nan
199 nan
200 nan
201 nan
202 nan
203 nan
204 nan
205 nan
206 nan
207 nan
208 nan
209 nan
210 nan
211 nan
212 nan
213 nan
214 nan
215 nan
216 nan
217 nan
218 nan
219 nan
220 nan
221 nan
222 nan
223 nan
224 nan
225 nan
226 nan
227 nan
228 nan
229 nan
230 nan
231 nan
232 nan
233 nan
234 nan
235 nan
236 nan
237 nan
238 nan
239 nan
240 nan
241 nan
242 nan
243 nan
244 nan
245 nan
246 nan
247 nan
248 nan
249 nan
250 nan
251 nan
252 nan
253 nan
254 nan
255 nan
256 nan
257 nan
258 nan
259 nan
260 nan
261 nan
262 nan
263 nan
264 nan
265 nan
266 34.0978
267 23.4486
268 21.9518
269 21.8791
270 20.9098
271 12.31
272 9.12558
273 7.27893
274 4.25314
275 3.75267
276 3.76002
277 3.76869
278 3.7787
279 3.79006
280 3.80276
281 3.81681
282 3.83222
283 3.849
284 3.86716
285 3.88671
286 3.90766
287 3.93001
288 3.95379
289 3.97901
290 4.00569
291 4.03384
292 4.06348
293 4.09463
294 4.12733
295 4.16158
296 4.19743
297 4.2349
298 4.27403
299 4.31486
300 4.35742
301 4.40177
302 4.44795
303 4.49602
304 4.54605
305 4.59811
306 4.65226
307 4.7086
308 4.76722
309 4.82823
310 4.89174
311 4.95788
312 5.0268
313 5.09865
314 5.17361
315 5.25187
316 5.33366
317 5.41921
318 5.50881
319 5.60274
320 5.70135
321 5.80501
322 5.91414
323 6.02921
324 6.15075
325 6.27935
326 6.41568
327 6.56048
328 6.7146
329 6.87901
330 7.0548
331 7.24321
332 7.44568
333 7.66384
334 7.89959
335 8.15512
336 8.433
337 8.73622
338 9.06833
339 9.43354
340 9.83687
341 10.2844
342 10.7836
343 11.3434
344 11.9753
345 12.6935
346 13.5162
347 14.4669
348 15.5769
349 16.8013
350 16.8013
351 16.8013
352 16.8013
353 16.8013
354 16.8013
355 16.8013
356 16.8013
357 16.8013
358 16.8013
359 16.8013
360 16.8013


==> Fig3b_L1_RMSE.dat <==
0 17.3316
1 17.3316
2 17.3316
3 17.3316
4 17.3316
5 17.3316
6 17.3316
7 17.3316
8 17.3316
9 17.3316
10 17.3316
11 17.3316
12 16.4653
13 15.031
14 13.8599
15 12.9259
16 12.1413
17 11.4666
18 10.8778
19 10.3584
20 9.89634
21 9.48243
22 9.10937
23 8.77136
24 8.46365
25 8.18232
26 7.92411
27 7.68627
28 7.46645
29 7.26267
30 7.07319
31 6.89654
32 6.73142
33 6.57671
34 6.43141
35 6.29465
36 6.16567
37 6.04379
38 5.9284
39 5.81897
40 5.71503
41 5.61615
42 5.52195
43 5.43209
44 5.34626
45 5.26421
46 5.18567
47 5.11044
48 5.03832
49 4.96912
50 4.90269
51 4.8389
52 4.7776
53 4.71869
54 4.66206
55 4.60761
56 4.55527
57 4.50495
58 4.45659
59 4.41013
60 4.3655
61 4.32267
62 4.28158
63 4.24219
64 4.20446
65 4.16837
66 4.13387
67 4.10095
68 4.06958
69 4.03972
70 4.01137
71 3.98451
72 3.95911
73 3.93515
74 3.91264
75 3.89154
76 3.87186
77 3.85357
78 3.83667
79 3.82116
80 3.80701
81 3.79423
82 3.78281
83 3.77273
84 3.76401
85 3.75663
86 4.52075
87 7.6825
88 9.88383
89 13.301
90 21.2105
91 21.8001
92 21.8684
93 23.5927
94 35.1642
95 nan
96 nan
97 nan
98 nan
99 nan
100 nan
101 nan
102 nan
103 nan
104 nan
105 nan
106 nan
107 nan
108 nan
109 nan
110 nan
111 nan
112 nan
113 nan
114 nan
115 nan
116 nan
117 nan
118 nan
119 nan
120 nan
121 nan
122 nan
123 nan
124 nan
125 nan
126 nan
127 nan
128 nan
129 nan
130 nan
131 nan
132 nan
133 nan
134 nan
135 nan
136 nan
137 nan
138 nan
139 nan
140 nan
141 nan
142 nan
143 nan
144 nan
145 nan
146 nan
147 nan
148 nan
149 nan
150 nan
151 nan
152 nan
153 nan
154 nan
155 nan
156 nan
157 nan
158 nan
159 nan
160 nan
161 nan
162 nan
163 nan
164 nan
165 nan
166 nan
167 nan
168 nan
169 nan
170 nan
171 nan
172 nan
173 nan
174 nan
175 nan
176 nan
177 nan
178 nan
179 nan
180 nan
181 nan
182 nan
183 nan
184 nan
185 nan
186 nan
187 nan
188 nan
189 nan
190 nan
191 nan
192 nan
193 nan
194 nan
195 nan
196 nan
197 nan
198 nan
199 nan
200 nan
201 nan
202 nan
203 nan
204 nan
205 nan
206 nan
207 nan
208 nan
209 nan
210 nan
211 nan
212 nan
213 nan
214 nan
215 nan
216 nan
217 nan
218 nan
219 nan
220 nan
221 nan
222 nan
223 nan
224 nan
225 nan
226 nan
227 nan
228 nan
229 nan
230 nan
231 nan
232 nan
233 nan
234 nan
235 nan
236 nan
237 nan
238 nan
239 nan
240 nan
241 nan
242 nan
243 nan
244 nan
245 nan
246 nan
247 nan
248 nan
249 nan
250 nan
251 nan
252 nan
253 nan
254 nan
255 nan
256 nan
257 nan
258 nan
259 nan
260 nan
261 nan
262 nan
263 nan
264 nan
265 nan
266 32.8505
267 22.8352
268 21.4185
269 21.1856
270 20.9393
271 12.351
272 8.82083
273 7.11437
274 4.21558
275 3.75754
276 3.76507
277 3.77393
278 3.78415
279 3.79572
280 3.80864
281 3.82293
282 3.83859
283 3.85563
284 3.87405
285 3.89388
286 3.91511
287 3.93776
288 3.96185
289 3.98738
290 4.01438
291 4.04287
292 4.07285
293 4.10435
294 4.1374
295 4.17202
296 4.20823
297 4.24608
298 4.28559
299 4.32679
300 4.36974
301 4.41447
302 4.46104
303 4.50951
304 4.55993
305 4.61237
306 4.66691
307 4.72364
308 4.78264
309 4.84403
310 4.90791
311 4.97442
312 5.0437
313 5.11591
314 5.19122
315 5.26984
316 5.35197
317 5.43788
318 5.52782
319 5.62211
320 5.72108
321 5.82512
322 5.93465
323 6.05015
324 6.17216
325 6.30127
326 6.43818
327 6.58365
328 6.73856
329 6.9039
330 7.08081
331 7.27058
332 7.47471
333 7.69493
334 7.93325
335 8.19204
336 8.47405
337 8.7826
338 9.12164
339 9.49597
340 9.91149
341 10.3756
342 10.8976
343 11.49
344 12.1695
345 12.9608
346 13.9037
347 15.0806
348 16.6458
349 17.3316
350 17.3316
351 17.3316
352 17.3316
353 17.3316
354 17.3316
355 17.3316
356 17.3316
357 17.3316
358 17.3316
359 17.3316
360 17.3316


==> Fig3b_L2_PEB.dat <==
0 16.8013
1 16.8013
2 16.8013
3 16.8013
4 16.8013
5 16.8013
6 16.8013
7 16.8013
8 16.8013
9 16.8013
10 16.8013
11 16.8013
12 15.6244
13 14.5073
14 13.5508
15 12.7234
16 12.0014
17 11.3663
18 10.8037
19 10.3022
20 9.85273
21 9.44768
22 9.08099
23 8.74757
24 8.4432
25 8.16431
26 7.90787
27 7.67131
28 7.45242
29 7.2493
30 7.0603
31 6.88398
32 6.71908
33 6.56452
34 6.41932
35 6.28263
36 6.1537
37 6.03185
38 5.9165
39 5.80712
40 5.70322
41 5.6044
42 5.51027
43 5.4205
44 5.33479
45 5.25285
46 5.17445
47 5.09937
48 5.02742
49 4.9584
50 4.89217
51 4.82858
52 4.7675
53 4.70881
54 4.65241
55 4.5982
56 4.5461
57 4.49603
58 4.44792
59 4.40171
60 4.35733
61 4.31475
62 4.2739
63 4.23476
64 4.19727
65 4.16142
66 4.12715
67 4.09445
68 4.0633
69 4.03365
70 4.0055
71 3.97883
72 3.95361
73 3.92984
74 3.90748
75 3.88655
76 3.86701
77 3.84885
78 3.83208
79 3.81668
80 3.80263
81 3.78995
82 3.7786
83 3.7686
84 3.75994
85 3.7526
86 2.31157
87 2.60918
88 3.34554
89 4.11798
90 4.80345
91 4.11798
92 3.34554
93 2.60918
94 2.31157
95 3.7526
96 3.75994
97 3.7686
98 3.7786
99 3.78995
100 3.80263
101 3.81668
102 3.83208
103 3.84885
104 3.86701
105 3.88655
106 3.90748
107 3.92984
108 3.95361
109 3.97883
110 4.0055
111 4.03365
112 4.0633
113 4.09445
114 4.12715
115 4.16142
116 4.19727
117 4.23476
118 4.2739
119 4.31475
120 4.35733
121 4.40171
122 4.44792
123 4.49603
124 4.5461
125 4.5982
126 4.65241
127 4.70881
128 4.7675
129 4.82858
130 4.89217
131 4.9584
132 5.02742
133 5.09937
134 5.17445
135 5.25285
136 5.33479
137 5.4205
138 5.51027
139 5.6044
140 5.70322
141 5.80712
142 5.9165
143 6.03185
144 6.1537
145 6.28263
146 6.41932
147 6.56452
148 6.71908
149 6.88398
150 7.0603
151 7.2493
152 7.45242
153 7.67131
154 7.90787
155 8.16431
156 8.4432
157 8.74757
158 9.08099
159 9.44768
160 9.85273
161 10.3022
162 10.8037
163 11.3663
164 12.0014
165 12.7234
166 13.5508
167 14.5073
168 15.6244
169 16.8013
170 16.8013
171 16.8013
172 16.8013
173 16.8013
174 16.8013
175 16.8013
176 16.8013
177 16.8013
178 16.8013
179 16.8013
180 16.8013
181 16.8013
182 16.8013
183 16.8013
184 16.8013
185 16.8013
186 16.8013
187 16.8013
188 16.8013
189 16.8013
190 16.8013
191 16.8013
192 15.5769
193 14.4669
194 13.5162
195 12.6935
196 11.9753
197 11.3434
198 10.7836
199 10.2844
200 9.83687
201 9.43354
202 9.06833
203 8.73622
204 8.433
205 8.15512
206 7.89959
207 7.66384
208 7.44568
209 7.24321
210 7.0548
211 6.87901
212 6.7146
213 6.56048
214 6.41568
215 6.27935
216 6.15075
217 6.02921
218 5.91414
219 5.80501
220 5.70135
221 5.60274
222 5.50881
223 5.41921
224 5.33366
225 5.25187
226 5.17361
227 5.09865
228 5.0268
229 4.95788
230 4.89174
231 4.82823
232 4.76722
233 4.7086
234 4.65226
235 4.59811
236 4.54605
237 4.49602
238 4.44795
239 4.40177
240 4.35742
241 4.31486
242 4.27403
243 4.2349
244 4.19743
245 4.16158
246 4.12733
247 4.09463
248 4.06348
249 4.03384
250 4.00569
251 3.97901
252 3.95379
253 3.93001
254 3.90766
255 3.88671
256 3.86716
257 3.849
258 3.83222
259 3.81681
260 3.80276
261 3.79006
262 3.7787
263 3.76869
264 3.76002
265 3.75267
266 2.22714
267 2.57314
268 3.26438
269 4.06074
270 4.70244
271 4.06074
272 3.26438
273 2.57314
274 2.22714
275 3.75267
276 3.76002
277 3.76869
278 3.7787
279 3.79006
280 3.80276
281 3.81681
282 3.83222
283 3.849
284 3.86716
285 3.88671
286 3.90766
287 3.93001
288 3.95379
289 3.97901
290 4.00569
291 4.03384
292 4.06348
293 4.09463
294 4.12733
295 4.16158
296 4.19743
297 4.2349
298 4.27403
299 4.31486
300 4.35742
301 4.40177
302 4.44795
303 4.49602
304 4.54605
305 4.59811
306 4.65226
307 4.7086
308 4.76722
309 4.82823
310 4.89174
311 4.95788
312 5.0268
313 5.09865
314 5.17361
315 5.25187
316 5.33366
317 5.41921
318 5.50881
319 5.60274
320 5.70135
321 5.80501
322 5.91414
323 6.02921
324 6.15075
325 6.27935
326 6.41568
327 6.56048
328 6.7146
329 6.87901
330 7.0548
331 7.24321
332 7.44568
333 7.66384
334 7.89959
335 8.15512
336 8.433
337 8.73622
338 9.06833
339 9.43354
340 9.83687
341 10.2844
342 10.7836
343 11.3434
344 11.9753
345 12.6935
346 13.5162
347 14.4669
348 15.5769
349 16.8013
350 16.8013
351 16.8013
352 16.8013
353 16.8013
354 16.8013
355 16.8013
356 16.8013
357 16.8013
358 16.8013
359 16.8013
360 16.8013


==> Fig3b_L2_RMSE.dat <==
0 17.3316
1 17.3316
2 17.3316
3 17.3316
4 17.3316
5 17.3316
6 17.3316
7 17.3316
8 17.3316
9 17.3316
10 17.3316
11 17.3316
12 16.4653
13 15.031
14 13.8599
15 12.9259
16 12.1413
17 11.4666
18 10.8778
19 10.3584
20 9.89634
21 9.48243
22 9.10937
23 8.77136
24 8.46365
25 8.18232
26 7.92411
27 7.68627
28 7.46645
29 7.26267
30 7.07319
31 6.89654
32 6.73142
33 6.57671
34 6.43141
35 6.29465
36 6.16567
37 6.04379
38 5.9284
39 5.81897
40 5.71503
41 5.61615
42 5.52195
43 5.43209
44 5.34626
45 5.26421
46 5.18567
47 5.11044
48 5.03832
49 4.96912
50 4.90269
51 4.8389
52 4.7776
53 4.71869
54 4.66206
55 4.60761
56 4.55527
57 4.50495
58 4.45659
59 4.41013
60 4.3655
61 4.32267
62 4.28158
63 4.24219
64 4.20446
65 4.16837
66 4.13387
67 4.10095
68 4.06958
69 4.03972
70 4.01137
71 3.98451
72 3.95911
73 3.93515
74 3.91264
75 3.89154
76 3.87186
77 3.85357
78 3.83667
79 3.82116
80 3.80701
81 3.79423
82 3.78281
83 3.77273
84 3.76401
85 3.75663
86 2.36053
87 2.54965
88 3.30414
89 4.11117
90 4.84143
91 4.03462
92 3.3003
93 2.59907
94 2.24823
95 3.72807
96 3.73538
97 3.74399
98 3.75392
99 3.76517
100 3.77775
101 3.79166
102 3.80691
103 3.82351
104 3.84146
105 3.86078
106 3.88148
107 3.90357
108 3.92707
109 3.95198
110 3.97833
111 4.00613
112 4.0354
113 4.06616
114 4.09844
115 4.13226
116 4.16766
117 4.20465
118 4.24329
119 4.28359
120 4.32562
121 4.36941
122 4.41501
123 4.46249
124 4.5119
125 4.56332
126 4.61682
127 4.67248
128 4.73041
129 4.79071
130 4.8535
131 4.9189
132 4.98706
133 5.05814
134 5.13232
135 5.2098
136 5.29079
137 5.37554
138 5.46433
139 5.55746
140 5.65527
141 5.75814
142 5.86649
143 5.9808
144 6.10161
145 6.22951
146 6.36519
147 6.50941
148 6.66303
149 6.82705
150 7.00259
151 7.19093
152 7.39356
153 7.6122
154 7.84882
155 8.10575
156 8.38574
157 8.69203
158 9.02851
159 9.3999
160 9.81196
161 10.2719
162 10.7889
163 11.3751
164 12.047
165 12.8295
166 13.7665
167 15.0273
168 16.6046
169 16.94
170 16.94
171 16.94
172 16.94
173 16.94
174 16.94
175 16.94
176 16.94
177 16.94
178 16.94
179 16.94
180 16.94
181 16.94
182 16.94
183 16.94
184 16.94
185 16.94
186 16.94
187 16.94
188 16.94
189 16.94
190 16.94
191 16.94
192 16.2585
193 14.8923
194 13.7722
195 12.7687
196 11.9955
197 11.3316
198 10.7515
199 10.2392
200 9.78306
201 9.37409
202 9.00529
203 8.671
204 8.3666
205 8.08826
206 7.83277
207 7.59743
208 7.37994
209 7.17833
210 6.99091
211 6.81621
212 6.65296
213 6.50003
214 6.35645
215 6.22136
216 6.094
217 5.9737
218 5.85985
219 5.75193
220 5.64947
221 5.55203
222 5.45925
223 5.37079
224 5.28634
225 5.20563
226 5.12842
227 5.05449
228 4.98364
229 4.91569
230 4.8505
231 4.7879
232 4.72778
233 4.67001
234 4.6145
235 4.56115
236 4.50987
237 4.46058
238 4.41322
239 4.36773
240 4.32404
241 4.28211
242 4.24189
243 4.20334
244 4.16642
245 4.1311
246 4.09735
247 4.06513
248 4.03442
249 4.0052
250 3.97745
251 3.95115
252 3.92628
253 3.90283
254 3.88077
255 3.86011
256 3.84082
257 3.82289
258 3.80632
259 3.7911
260 3.77721
261 3.76466
262 3.75343
263 3.74352
264 3.73492
265 3.72764
266 2.23947
267 2.57537
268 3.2077
269 4.09891
270 4.73548
271 4.07888
272 3.30637
273 2.5444
274 2.22272
275 3.75754
276 3.76507
277 3.77393
278 3.78415
279 3.79572
280 3.80864
281 3.82293
282 3.83859
283 3.85563
284 3.87405
285 3.89388
286 3.91511
287 3.93776
288 3.96185
289 3.98738
290 4.01438
291 4.04287
292 4.07285
293 4.10435
294 4.1374
295 4.17202
296 4.20823
297 4.24608
298 4.28559
299 4.32679
300 4.36974
301 4.41447
302 4.46104
303 4.50951
304 4.55993
305 4.61237
306 4.66691
307 4.72364
308 4.78264
309 4.84403
310 4.90791
311 4.97442
312 5.0437
313 5.11591
314 5.19122
315 5.26984
316 5.35197
317 5.43788
318 5.52782
319 5.62211
320 5.72108
321 5.82512
322 5.93465
323 6.05015
324 6.17216
325 6.30127
326 6.43818
327 6.58365
328 6.73856
329 6.9039
330 7.08081
331 7.27058
332 7.47471
333 7.69493
334 7.93325
335 8.19204
336 8.47405
337 8.7826
338 9.12164
339 9.49597
340 9.91149
341 10.3756
342 10.8976
343 11.49
344 12.1695
345 12.9608
346 13.9037
347 15.0806
348 16.6458
349 17.3316
350 17.3316
351 17.3316
352 17.3316
353 17.3316
354 17.3316
355 17.3316
356 17.3316
357 17.3316
358 17.3316
359 17.3316
360 17.3316


==> Fig3b_L4_PEB.dat <==
0 0.185327
1 0.184794
2 0.17999
3 0.183584
4 0.175056
5 0.180113
6 0.183444
7 0.186972
8 0.190712
9 0.194684
10 0.198907
11 0.203404
12 0.208199
13 0.213322
14 0.218803
15 0.224678
16 0.23099
17 0.237784
18 0.245113
19 0.25304
20 0.261635
21 0.27098
22 0.281171
23 0.292322
24 0.304566
25 0.318064
26 0.333005
27 0.349622
28 0.368197
29 0.389081
30 0.412707
31 0.439627
32 0.470542
33 0.506365
34 0.548297
35 0.597951
36 0.657525
37 0.730079
38 0.819949
39 0.933343
40 1.07913
41 1.26933
42 1.51697
43 1.82213
44 2.12616
45 2.26403
46 2.11763
47 1.81143
48 1.50771
49 1.26209
50 1.07354
51 0.928986
52 0.816485
53 0.727272
54 0.655207
55 0.596007
56 0.546645
57 0.504942
58 0.469305
59 0.43854
60 0.411746
61 0.388223
62 0.367428
63 0.348928
64 0.332376
65 0.317491
66 0.304043
67 0.291843
68 0.28073
69 0.270573
70 0.26126
71 0.252693
72 0.244792
73 0.237486
74 0.230713
75 0.224421
76 0.218563
77 0.213099
78 0.207992
79 0.203211
80 0.198728
81 0.194517
82 0.190557
83 0.186827
84 0.18331
85 0.179988
86 0.181795
87 0.183805
88 0.184972
89 0.184675
90 0.185545
91 0.184682
92 0.18507
93 0.183897
94 0.18184
95 0.179994
96 0.183321
97 0.186844
98 0.19058
99 0.194547
100 0.198765
101 0.203257
102 0.208047
103 0.213164
104 0.218639
105 0.22451
106 0.230816
107 0.237604
108 0.244928
109 0.252849
110 0.261438
111 0.270778
112 0.280964
113 0.29211
114 0.30435
115 0.317843
116 0.332781
117 0.349396
118 0.36797
119 0.388854
120 0.412483
121 0.439409
122 0.470333
123 0.506172
124 0.548128
125 0.597815
126 0.65744
127 0.730068
128 0.820043
129 0.933589
130 1.07959
131 1.27006
132 1.51794
133 1.82299
134 2.12571
135 2.26076
136 2.11236
137 1.80631
138 1.50362
139 1.25898
140 1.07117
141 0.927146
142 0.815023
143 0.726084
144 0.654223
145 0.595177
146 0.545934
147 0.504326
148 0.468763
149 0.43806
150 0.411316
151 0.387836
152 0.367076
153 0.348606
154 0.332079
155 0.317216
156 0.303787
157 0.291602
158 0.280504
159 0.270359
160 0.261055
161 0.252498
162 0.244605
163 0.237305
164 0.230538
165 0.224251
166 0.218398
167 0.212937
168 0.207834
169 0.203055
170 0.198574
171 0.194366
172 0.190407
173 0.186679
174 0.183162
175 0.179842
176 0.182624
177 0.182772
178 0.186503
179 0.183298
180 0.184188
181 0.183299
182 0.186497
183 0.182795
184 0.182611
185 0.179848
186 0.183171
187 0.186691
188 0.190423
189 0.194385
190 0.198597
191 0.203083
192 0.207866
193 0.212975
194 0.218442
195 0.224302
196 0.230597
197 0.237372
198 0.244681
199 0.252586
200 0.261156
201 0.270474
202 0.280635
203 0.291753
204 0.303959
205 0.317414
206 0.332307
207 0.348869
208 0.367382
209 0.388192
210 0.411733
211 0.438551
212 0.469345
213 0.505022
214 0.546774
215 0.596203
216 0.655492
217 0.727676
218 0.817053
219 0.92978
220 1.07465
221 1.26358
222 1.5096
223 1.81323
224 2.11762
225 2.25982
226 2.11864
227 1.81449
228 1.51065
229 1.26436
230 1.0752
231 0.930173
232 0.81733
233 0.72787
234 0.655626
235 0.596295
236 0.546834
237 0.505057
238 0.469363
239 0.438555
240 0.411727
241 0.388178
242 0.367362
243 0.348845
244 0.33228
245 0.317385
246 0.303929
247 0.291722
248 0.280605
249 0.270444
250 0.261127
251 0.252558
252 0.244655
253 0.237347
254 0.230574
255 0.224281
256 0.218423
257 0.212959
258 0.207852
259 0.203071
260 0.198589
261 0.194379
262 0.190419
263 0.18669
264 0.183173
265 0.179852
266 0.178991
267 0.183027
268 0.184389
269 0.184158
270 0.184948
271 0.184158
272 0.184297
273 0.182944
274 0.178969
275 0.179847
276 0.183162
277 0.186674
278 0.190397
279 0.19435
280 0.198552
281 0.203027
282 0.207799
283 0.212895
284 0.218348
285 0.224194
286 0.230473
287 0.237231
288 0.244521
289 0.252404
290 0.26095
291 0.270242
292 0.280373
293 0.291457
294 0.303625
295 0.317036
296 0.331878
297 0.348381
298 0.366824
299 0.387551
300 0.410993
301 0.437692
302 0.46834
303 0.503835
304 0.545359
305 0.594497
306 0.653407
307 0.725091
308 0.813795
309 0.9256
310 1.0692
311 1.25645
312 1.50047
313 1.80293
314 2.1104
315 2.26277
316 2.13125
317 1.82905
318 1.523
319 1.27399
320 1.08264
321 0.936007
322 0.822001
323 0.731688
324 0.658807
325 0.598987
326 0.549147
327 0.507068
328 0.47113
329 0.440123
330 0.413129
331 0.389441
332 0.368507
333 0.349889
334 0.333236
335 0.318265
336 0.304742
337 0.292475
338 0.281305
339 0.271097
340 0.261737
341 0.25313
342 0.245192
343 0.237853
344 0.23105
345 0.224731
346 0.218848
347 0.213361
348 0.208233
349 0.203433
350 0.198931
351 0.194704
352 0.190729
353 0.186985
354 0.183454
355 0.18012
356 0.175063
357 0.183606
358 0.179992
359 0.184795
360 0.185327


==> Fig3b_L4_RMSE.dat <==
0 0.180223
1 0.179142
2 0.176888
3 0.18111
4 0.173983
5 0.179182
6 0.18252
7 0.186056
8 0.189804
9 0.193784
10 0.198016
11 0.202521
12 0.207325
13 0.212455
14 0.217945
15 0.223829
16 0.230149
17 0.236951
18 0.244287
19 0.25222
20 0.26082
21 0.270169
22 0.280363
23 0.291514
24 0.303756
25 0.317248
26 0.332179
27 0.348781
28 0.367334
29 0.388187
30 0.411771
31 0.438634
32 0.469472
33 0.505191
34 0.546983
35 0.596443
36 0.655748
37 0.727922
38 0.817238
39 0.929807
40 1.07434
41 1.26259
42 1.50723
43 1.80814
44 2.10755
45 2.24433
46 2.10417
47 1.80554
48 1.50611
49 1.26226
50 1.07431
51 0.929865
52 0.817291
53 0.727945
54 0.655738
55 0.596402
56 0.546917
57 0.505105
58 0.469371
59 0.438522
60 0.411652
61 0.388062
62 0.367207
63 0.348652
64 0.332051
65 0.31712
66 0.303631
67 0.291392
68 0.280245
69 0.270055
70 0.260711
71 0.252116
72 0.244188
73 0.236857
74 0.230061
75 0.223747
76 0.217869
77 0.212385
78 0.207261
79 0.202463
80 0.197964
81 0.193739
82 0.189765
83 0.186022
84 0.182493
85 0.17916
86 0.181711
87 0.181605
88 0.182383
89 0.181825
90 0.184286
91 0.185594
92 0.184657
93 0.185461
94 0.183489
95 0.178954
96 0.1822
97 0.185638
98 0.189283
99 0.193153
100 0.197268
101 0.201648
102 0.20632
103 0.21131
104 0.21665
105 0.222374
106 0.228524
107 0.235143
108 0.242284
109 0.250008
110 0.258383
111 0.267489
112 0.277421
113 0.288288
114 0.300221
115 0.313376
116 0.327938
117 0.344134
118 0.362238
119 0.382592
120 0.405619
121 0.431855
122 0.461986
123 0.496901
124 0.537777
125 0.586193
126 0.644312
127 0.715165
128 0.803081
129 0.914357
130 1.05823
131 1.24786
132 1.49949
133 1.82053
134 2.16035
135 2.33681
136 2.19314
137 1.86395
138 1.53848
139 1.27886
140 1.08212
141 0.932822
142 0.817546
143 0.726688
144 0.653645
145 0.593869
146 0.544179
147 0.502307
148 0.466601
149 0.435833
150 0.409078
151 0.385623
152 0.364912
153 0.346508
154 0.330058
155 0.315278
156 0.301937
157 0.289842
158 0.278834
159 0.268779
160 0.259564
161 0.251094
162 0.243286
163 0.236069
164 0.229383
165 0.223173
166 0.217395
167 0.212006
168 0.206972
169 0.202261
170 0.197844
171 0.193697
172 0.189797
173 0.186125
174 0.182662
175 0.179392
176 0.184859
177 0.18439
178 0.188057
179 0.184175
180 0.185
181 0.183998
182 0.185048
183 0.181161
184 0.179869
185 0.177073
186 0.180309
187 0.183737
188 0.187371
189 0.19123
190 0.195332
191 0.1997
192 0.204357
193 0.209332
194 0.214656
195 0.220362
196 0.226491
197 0.233088
198 0.240204
199 0.2479
200 0.256243
201 0.265313
202 0.275203
203 0.286023
204 0.297901
205 0.310992
206 0.325479
207 0.341586
208 0.359586
209 0.379814
210 0.40269
211 0.428741
212 0.458643
213 0.493273
214 0.533783
215 0.581723
216 0.639206
217 0.709183
218 0.795844
219 0.905247
220 1.04618
221 1.23099
222 1.47446
223 1.78249
224 2.108
225 2.28654
226 2.16529
227 1.85393
228 1.53592
229 1.27873
230 1.08262
231 0.933354
232 0.817932
233 0.726886
234 0.65366
235 0.593719
236 0.543886
237 0.50189
238 0.466075
239 0.435213
240 0.408375
241 0.384845
242 0.364068
243 0.345603
244 0.329098
245 0.314267
246 0.300878
247 0.288738
248 0.277688
249 0.267594
250 0.258342
251 0.249836
252 0.241994
253 0.234745
254 0.228028
255 0.221789
256 0.215982
257 0.210567
258 0.205507
259 0.200772
260 0.196332
261 0.192162
262 0.188242
263 0.184549
264 0.181068
265 0.17778
266 0.177581
267 0.18219
268 0.183918
269 0.182723
270 0.182114
271 0.179257
272 0.177598
273 0.176245
274 0.173882
275 0.176355
276 0.179595
277 0.183027
278 0.186665
279 0.190526
280 0.19463
281 0.198999
282 0.203657
283 0.208631
284 0.213951
285 0.219652
286 0.225773
287 0.232359
288 0.239461
289 0.247137
290 0.255456
291 0.264496
292 0.274348
293 0.28512
294 0.296939
295 0.309958
296 0.324356
297 0.340354
298 0.358219
299 0.378281
300 0.400951
301 0.426746
302 0.456326
303 0.490547
304 0.530536
305 0.5778
306 0.6344
307 0.703203
308 0.78829
309 0.895572
310 1.03369
311 1.21507
312 1.45557
313 1.76578
314 2.10953
315 2.32277
316 2.22143
317 1.90634
318 1.57711
319 1.3098
320 1.10619
321 0.951569
322 0.832305
323 0.738451
324 0.663125
325 0.601581
326 0.550499
327 0.507511
328 0.470897
329 0.43938
330 0.411998
331 0.388013
332 0.366849
333 0.348052
334 0.33126
335 0.31618
336 0.302572
337 0.290239
338 0.279018
339 0.26877
340 0.259381
341 0.250752
342 0.242798
343 0.235448
344 0.228639
345 0.222316
346 0.216433
347 0.210947
348 0.205823
349 0.201028
350 0.196533
351 0.192313
352 0.188346
353 0.18461
354 0.181088
355 0.177764
356 0.173067
357 0.180188
358 0.176345
359 0.181682
360 0.180223


==> Fig4_L1_Ideal.dat <==
60 4.43131
61 5.36854
62 6.48019
63 7.79165
64 9.33016
65 11.1246
66 13.2052
67 15.6028
68 18.3487
69 21.4735
70 25.0065
71 28.9748
72 33.4018
73 38.3066
74 43.7025
75 49.5958
76 55.9858
77 62.8636
78 70.2128
79 78.0101
80 86.2262
81 94.8275
82 103.778
83 113.04
84 122.577
85 132.355
86 142.34
87 152.504
88 162.821
89 173.269
90 183.828
91 194.483
92 205.22
93 216.028
94 226.897
95 237.82
96 248.79
97 259.802
98 270.851
99 281.934
100 293.047


==> Fig4_L1_Realistic.dat <==
60 2.41494
61 2.96378
62 3.62335
63 4.41146
64 5.34753
65 6.45259
66 7.74905
67 9.26059
68 11.0118
69 13.0278
70 15.334
71 17.955
72 20.9145
73 24.2339
74 27.9318
75 32.0226
76 36.5159
77 41.4155
78 46.7189
79 52.4175
80 58.4963
81 64.935
82 71.7088
83 78.79
84 86.1489
85 93.7557
86 101.581
87 109.598
88 117.78
89 126.106
90 134.554
91 143.108
92 151.752
93 160.474
94 169.262
95 178.107
96 187.002
97 195.938
98 204.911
99 213.915
100 222.947


==> Fig4_L2_Ideal.dat <==
60 5.28209
61 6.42611
62 7.79151
63 9.41289
64 11.328
65 13.5773
66 16.2036
67 19.2515
68 22.7662
69 26.7922
70 31.3727
71 36.5472
72 42.3504
73 48.8108
74 55.9488
75 63.7761
76 72.2946
77 81.4968
78 91.366
79 101.877
80 112.999
81 124.694
82 136.923
83 149.644
84 162.815
85 176.394
86 190.341
87 204.619
88 219.192
89 234.027
90 249.094
91 264.366
92 279.82
93 295.434
94 311.19
95 327.073
96 343.069
97 359.167
98 375.356
99 391.627
100 407.973


==> Fig4_L2_Realistic.dat <==
60 2.82371
61 3.47457
62 4.26057
63 5.20477
64 6.33282
65 7.6729
66 9.25564
67 11.1138
68 13.2822
69 15.7966
70 18.6938
71 22.0099
72 25.7799
73 30.0359
74 34.806
75 40.1128
76 45.9724
77 52.3935
78 59.3766
79 66.9147
80 74.9932
81 83.5913
82 92.6833
83 102.24
84 112.231
85 122.624
86 133.387
87 144.49
88 155.904
89 167.599
90 179.548
91 191.728
92 204.112
93 216.68
94 229.411
95 242.285
96 255.286
97 268.398
98 281.608
99 294.904
100 308.276


==> Fig4_L4_Ideal.dat <==
60 7.58954
61 9.26711
62 11.2765
63 13.6706
64 16.5067
65 19.8465
66 23.7547
67 28.2984
68 33.545
69 39.5607
70 46.408
71 54.1438
72 62.8168
73 72.4655
74 83.1163
75 94.783
76 107.466
77 121.152
78 135.817
79 151.427
80 167.94
81 185.307
82 203.475
83 222.39
84 241.998
85 262.242
86 283.068
87 304.423
88 326.256
89 348.519
90 371.166
91 394.154
92 417.446
93 441.006
94 464.802
95 488.808
96 513
97 537.357
98 561.86
99 586.493
100 611.243


==> Fig4_L4_Realistic.dat <==
60 3.83717
61 4.72929
62 5.81048
63 7.1144
64 8.67873
65 10.5451
66 12.7589
67 15.369
68 18.4268
69 21.9859
70 26.1007
71 30.8249
72 36.2099
73 42.3034
74 49.1469
75 56.7741
76 65.2099
77 74.4687
78 84.5545
79 95.461
80 107.172
81 119.665
82 132.909
83 146.869
84 161.508
85 176.784
86 192.659
87 209.09
88 226.037
89 243.46
90 261.321
91 279.58
92 298.201
93 317.15
94 336.394
95 355.904
96 375.652
97 395.614
98 415.766
99 436.09
100 456.568


==> Fig5_L1_Ideal.dat <==
100 35.2096
225 83.7658
400 130.638
625 170.305
900 203.356
1225 231.096
1600 254.517
2025 275.028
2500 293.047


==> Fig5_L1_Realistic.dat <==
100 22.9527
225 57.7229
400 93.5888
625 124.913
900 151.28
1225 173.496
1600 192.39
2025 208.85
2500 222.947


==> Fig5_L2_Ideal.dat <==
100 43.4788
225 103.394
400 161.514
625 211.06
900 257.905
1225 300.69
1600 339.465
2025 375.495
2500 407.973


==> Fig5_L2_Realistic.dat <==
100 28.0008
225 69.9816
400 113.742
625 152.84
900 188.544
1225 222.643
1600 253.055
2025 281.751
2500 308.276


==> Fig5_L4_Ideal.dat <==
100 52.6831
225 127.871
400 203.04
625 273.279
900 343.015
1225 412.629
1600 482.349
2025 549.786
2500 611.243


==> Fig5_L4_Realistic.dat <==
100 33.8145
225 86.2313
400 141.843
625 194.076
900 245.727
1225 297.379
1600 351.972
2025 405.673
2500 456.568


==> Fig6a_Ob2_Ideal.dat <==
60 4.84527
61 5.876
62 7.10069
63 8.54846
64 10.251
65 12.2423
66 14.5584
67 17.2369
68 20.3165
69 23.8359
70 27.8331
71 32.3442
72 37.4015
73 43.0328
74 49.2591
75 56.0934
76 63.5396
77 71.5916
78 80.2331
79 89.4387
80 99.1745
81 109.4
82 120.072
83 131.143
84 142.568
85 154.302
86 166.304
87 178.536
88 190.965
89 203.562
90 216.302
91 229.165
92 242.132
93 255.189
94 268.323
95 281.525
96 294.786
97 308.1
98 321.459
99 334.859
100 348.296


==> Fig6a_Ob2_Realistic.dat <==
60 2.59399
61 3.18806
62 3.90399
63 4.76211
64 5.78495
65 6.99717
66 8.42551
67 10.0986
68 12.0469
69 14.3019
70 16.896
71 19.8619
72 23.2313
73 27.034
74 31.2967
75 36.0416
76 41.285
77 47.036
78 53.2957
79 60.0568
80 67.3037
81 75.0129
82 83.1547
83 91.6949
84 100.596
85 109.82
86 119.33
87 129.089
88 139.064
89 149.225
90 159.546
91 170.005
92 180.58
93 191.255
94 202.015
95 212.848
96 223.743
97 234.691
98 245.684
99 256.717
100 267.783


==> Fig6a_Ob4_Ideal.dat <==
60 4.43131
61 5.36854
62 6.48019
63 7.79165
64 9.33016
65 11.1246
66 13.2052
67 15.6028
68 18.3487
69 21.4735
70 25.0065
71 28.9748
72 33.4018
73 38.3066
74 43.7025
75 49.5958
76 55.9858
77 62.8636
78 70.2128
79 78.0101
80 86.2262
81 94.8275
82 103.778
83 113.04
84 122.577
85 132.355
86 142.34
87 152.504
88 162.821
89 173.269
90 183.828
91 194.483
92 205.22
93 216.028
94 226.897
95 237.82
96 248.79
97 259.802
98 270.851
99 281.934
100 293.047


==> Fig6a_Ob4_Realistic.dat <==
60 2.41494
61 2.96378
62 3.62335
63 4.41146
64 5.34753
65 6.45259
66 7.74905
67 9.26059
68 11.0118
69 13.0278
70 15.334
71 17.955
72 20.9145
73 24.2339
74 27.9318
75 32.0226
76 36.5159
77 41.4155
78 46.7189
79 52.4175
80 58.4963
81 64.935
82 71.7088
83 78.79
84 86.1489
85 93.7557
86 101.581
87 109.598
88 117.78
89 126.106
90 134.554
91 143.108
92 151.752
93 160.474
94 169.262
95 178.107
96 187.002
97 195.938
98 204.911
99 213.915
100 222.947


==> Fig6a_Ob6_Ideal.dat <==
60 4.03984
61 4.88229
62 5.87783
63 7.04772
64 8.41452
65 10.0019
66 11.8341
67 13.9359
68 16.3314
69 19.0443
70 22.0963
71 25.5068
72 29.2921
73 33.4644
74 38.0309
75 42.9936
76 48.3485
77 54.0858
78 60.1901
79 66.6409
80 73.414
81 80.482
82 87.8162
83 95.3874
84 103.167
85 111.128
86 119.246
87 127.498
88 135.865
89 144.329
90 152.876
91 161.493
92 170.171
93 178.9
94 187.674
95 196.487
96 205.334
97 214.212
98 223.116
99 232.045
100 240.996


==> Fig6a_Ob6_Realistic.dat <==
60 2.22453
61 2.72634
62 3.32788
63 4.04463
64 4.89334
65 5.89196
66 7.05941
67 8.41543
68 9.98029
69 11.7744
70 13.818
71 16.1305
72 18.73
73 21.6324
74 24.8511
75 28.3957
76 32.2717
77 36.4798
78 41.0158
79 45.8704
80 51.0298
81 56.4759
82 62.1877
83 68.1421
84 74.3148
85 80.6815
86 87.2189
87 93.9047
88 100.719
89 107.643
90 114.661
91 121.759
92 128.925
93 136.149
94 143.422
95 150.736
96 158.085
97 165.464
98 172.868
99 180.295
100 187.74


==> Fig6b_Ob2_Ideal.dat <==
60 8.59908
61 10.5046
62 12.7885
63 15.5115
64 18.7398
65 22.5448
66 27.0015
67 32.1876
68 38.1815
69 45.0597
70 52.8945
71 61.751
72 71.6843
73 82.7366
74 94.9354
75 108.292
76 122.802
77 138.444
78 155.184
79 172.973
80 191.758
81 211.475
82 232.059
83 253.444
84 275.563
85 298.352
86 321.748
87 345.692
88 370.128
89 395.003
90 420.268
91 445.877
92 471.789
93 497.967
94 524.378
95 550.993
96 577.787
97 604.738
98 631.829
99 659.042
100 686.364


==> Fig6b_Ob2_Realistic.dat <==
60 4.26723
61 5.26634
62 6.47991
63 7.94705
64 9.71179
65 11.8231
66 14.3348
67 17.3049
68 20.7953
69 24.8703
70 29.5958
71 35.0372
72 41.2574
73 48.3144
74 56.2591
75 65.1331
76 74.9662
77 85.7757
78 97.5652
79 110.326
80 124.035
81 138.662
82 154.167
83 170.504
84 187.623
85 205.473
86 224.003
87 243.161
88 262.896
89 283.161
90 303.907
91 325.09
92 346.665
93 368.593
94 390.834
95 413.355
96 436.124
97 459.112
98 482.295
99 505.652
100 529.162


==> Fig6b_Ob4_Ideal.dat <==
60 7.58954
61 9.26711
62 11.2765
63 13.6706
64 16.5067
65 19.8465
66 23.7547
67 28.2984
68 33.545
69 39.5607
70 46.408
71 54.1438
72 62.8168
73 72.4655
74 83.1163
75 94.783
76 107.466
77 121.152
78 135.817
79 151.427
80 167.94
81 185.307
82 203.475
83 222.39
84 241.998
85 262.242
86 283.068
87 304.423
88 326.256
89 348.519
90 371.166
91 394.154
92 417.446
93 441.006
94 464.802
95 488.808
96 513
97 537.357
98 561.86
99 586.493
100 611.243


==> Fig6b_Ob4_Realistic.dat <==
60 3.83717
61 4.72929
62 5.81048
63 7.1144
64 8.67873
65 10.5451
66 12.7589
67 15.369
68 18.4268
69 21.9859
70 26.1007
71 30.8249
72 36.2099
73 42.3034
74 49.1469
75 56.7741
76 65.2099
77 74.4687
78 84.5545
79 95.461
80 107.172
81 119.665
82 132.909
83 146.869
84 161.508
85 176.784
86 192.659
87 209.09
88 226.037
89 243.46
90 261.321
91 279.58
92 298.201
93 317.15
94 336.394
95 355.904
96 375.652
97 395.614
98 415.766
99 436.09
100 456.568


==> Fig6b_Ob6_Ideal.dat <==
60 6.69078
61 8.1539
62 9.902
63 11.9794
64 14.434
65 17.3172
66 20.6826
67 24.5857
68 29.0819
69 34.2252
70 40.0667
71 46.6523
72 54.021
73 62.2032
74 71.2196
75 81.0803
76 91.7847
77 103.322
78 115.671
79 128.805
80 142.69
81 157.286
82 172.551
83 188.442
84 204.916
85 221.927
86 239.433
87 257.391
88 275.761
89 294.505
90 313.585
91 332.968
92 352.623
93 372.522
94 392.64
95 412.953
96 433.442
97 454.088
98 474.875
99 495.79
100 516.819


==> Fig6b_Ob6_Realistic.dat <==
60 3.34756
61 4.1195
62 5.05273
63 6.17526
64 7.51827
65 9.11601
66 11.0056
67 13.2268
68 15.8212
69 18.8317
70 22.3016
71 26.273
72 30.786
73 35.8769
74 41.5767
75 47.91
76 54.8937
77 62.5364
78 70.8385
79 79.7926
80 89.3837
81 99.5914
82 110.39
83 121.752
84 133.646
85 146.04
86 158.902
87 172.2
88 185.904
89 199.981
90 214.402
91 229.138
92 244.161
93 259.446
94 274.97
95 290.71
96 306.646
97 322.762
98 339.041
99 355.468
100 372.032


==> Fig7a_L1_Ideal.dat <==
0 0
0 0
0 0.657
0.00732548 0.657
0.00732548 0.658
19.2426 0.658
19.2426 0.659
28.8195 0.659
28.8195 0.66
42.3795 0.66
42.3795 0.661
46.7804 0.661
46.7804 0.662
92.8688 0.662
92.8688 0.663
107.973 0.663
107.973 0.664
136.067 0.664
136.067 0.665
165.51 0.665
165.51 0.666
195.81 0.666
195.81 0.667
228.141 0.667
228.141 0.668
274.075 0.668
274.075 0.669
308.294 0.669
308.294 0.67
316.931 0.67
316.931 0.671
357.668 0.671
357.668 0.672
418.479 0.672
418.479 0.673
448.643 0.673
448.643 0.674
515.219 0.674
515.219 0.675
535.519 0.675
535.519 0.676
577.439 0.676
577.439 0.677
578.284 0.677
578.284 0.678
590.309 0.678
590.309 0.679
599.023 0.679
599.023 0.68
604.433 0.68
604.433 0.681
615.274 0.681
615.274 0.682
625.645 0.682
625.645 0.683
632.807 0.683
632.807 0.684
632.883 0.684
632.883 0.685
665.306 0.685
665.306 0.686
686.752 0.686
686.752 0.687
689.952 0.687
689.952 0.688
693.932 0.688
693.932 0.689
697.178 0.689
697.178 0.69
701.644 0.69
701.644 0.691
701.776 0.691
701.776 0.692
705.173 0.692
705.173 0.693
705.531 0.693
705.531 0.694
705.974 0.694
705.974 0.695
706.263 0.695
706.263 0.696
710.731 0.696
710.731 0.697
711.554 0.697
711.554 0.698
712.416 0.698
712.416 0.699
712.88 0.699
712.88 0.7
713.079 0.7
713.079 0.701
717.537 0.701
717.537 0.702
720.061 0.702
720.061 0.703
722.81 0.703
722.81 0.704
723.351 0.704
723.351 0.705
723.606 0.705
723.606 0.706
723.705 0.706
723.705 0.707
724.239 0.707
724.239 0.708
725.782 0.708
725.782 0.709
726.034 0.709
726.034 0.71
727.464 0.71
727.464 0.711
729.785 0.711
729.785 0.712
730.416 0.712
730.416 0.713
730.765 0.713
730.765 0.714
730.883 0.714
730.883 0.715
730.921 0.715
730.921 0.716
731.288 0.716
731.288 0.717
732.206 0.717
732.206 0.718
732.376 0.718
732.376 0.719
732.393 0.719
732.393 0.72
732.636 0.72
732.636 0.721
732.864 0.721
732.864 0.722
732.935 0.722
732.935 0.723
735.21 0.723
735.21 0.724
735.523 0.724
735.523 0.725
736.576 0.725
736.576 0.726
737.964 0.726
737.964 0.727
738.303 0.727
738.303 0.728
738.745 0.728
738.745 0.729
740.055 0.729
740.055 0.73
743.377 0.73
743.377 0.731
744.067 0.731
744.067 0.732
744.706 0.732
744.706 0.733
744.929 0.733
744.929 0.734
744.99 0.734
744.99 0.735
745.091 0.735
745.091 0.736
745.648 0.736
745.648 0.737
746.081 0.737
746.081 0.738
746.652 0.738
746.652 0.739
748.075 0.739
748.075 0.74
748.614 0.74
748.614 0.741
749.065 0.741
749.065 0.742
749.565 0.742
749.565 0.743
750.098 0.743
750.098 0.744
750.591 0.744
750.591 0.745
751.466 0.745
751.466 0.746
753.163 0.746
753.163 0.747
753.39 0.747
753.39 0.748
754.843 0.748
754.843 0.749
755.194 0.749
755.194 0.75
758.697 0.75
758.697 0.751
759.324 0.751
759.324 0.752
759.425 0.752
759.425 0.753
761.011 0.753
761.011 0.754
761.313 0.754
761.313 0.755
762.062 0.755
762.062 0.756
765.688 0.756
765.688 0.757
765.981 0.757
765.981 0.758
766.594 0.758
766.594 0.759
766.984 0.759
766.984 0.76
767.878 0.76
767.878 0.761
769.721 0.761
769.721 0.762
771.435 0.762
771.435 0.763
772.906 0.763
772.906 0.764
773.225 0.764
773.225 0.765
773.665 0.765
773.665 0.766
775.265 0.766
775.265 0.767
777.133 0.767
777.133 0.768
777.748 0.768
777.748 0.769
778.785 0.769
778.785 0.77
779.314 0.77
779.314 0.771
779.387 0.771
779.387 0.772
779.952 0.772
779.952 0.773
780.996 0.773
780.996 0.774
781.445 0.774
781.445 0.775
782.768 0.775
782.768 0.776
784.289 0.776
784.289 0.777
784.545 0.777
784.545 0.778
784.853 0.778
784.853 0.779
787.953 0.779
787.953 0.78
789.869 0.78
789.869 0.781
790.828 0.781
790.828 0.782
791.945 0.782
791.945 0.783
793.824 0.783
793.824 0.784
794.18 0.784
794.18 0.785
794.486 0.785
794.486 0.786
797.253 0.786
797.253 0.787
797.759 0.787
797.759 0.788
799.531 0.788
799.531 0.789
799.989 0.789
799.989 0.79
801.592 0.79
801.592 0.791
801.664 0.791
801.664 0.792
802.097 0.792
802.097 0.793
802.407 0.793
802.407 0.794
803.253 0.794
803.253 0.795
803.48 0.795
803.48 0.796
804.448 0.796
804.448 0.797
804.743 0.797
804.743 0.798
805.768 0.798
805.768 0.799
805.837 0.799
805.837 0.8
806.419 0.8
806.419 0.801
807.18 0.801
807.18 0.802
807.474 0.802
807.474 0.803
807.865 0.803
807.865 0.804
808.53 0.804
808.53 0.805
808.697 0.805
808.697 0.806
809.74 0.806
809.74 0.807
810.274 0.807
810.274 0.808
811.636 0.808
811.636 0.809
812.56 0.809
812.56 0.81
814.099 0.81
814.099 0.811
814.104 0.811
814.104 0.812
816.051 0.812
816.051 0.813
820.301 0.813
820.301 0.814
822.073 0.814
822.073 0.815
823.078 0.815
823.078 0.816
823.268 0.816
823.268 0.817
824.539 0.817
824.539 0.818
824.787 0.818
824.787 0.819
824.805 0.819
824.805 0.82
826.251 0.82
826.251 0.821
828.106 0.821
828.106 0.822
829.678 0.822
829.678 0.823
830.153 0.823
830.153 0.824
830.356 0.824
830.356 0.825
831.644 0.825
831.644 0.826
831.956 0.826
831.956 0.827
832.72 0.827
832.72 0.828
835.018 0.828
835.018 0.829
835.054 0.829
835.054 0.83
837.367 0.83
837.367 0.831
838.176 0.831
838.176 0.832
838.893 0.832
838.893 0.833
839.974 0.833
839.974 0.834
841.031 0.834
841.031 0.835
842.558 0.835
842.558 0.836
845.613 0.836
845.613 0.837
848.376 0.837
848.376 0.838
852.733 0.838
852.733 0.839
853.31 0.839
853.31 0.84
853.998 0.84
853.998 0.841
854.952 0.841
854.952 0.842
857.103 0.842
857.103 0.843
857.368 0.843
857.368 0.844
857.922 0.844
857.922 0.845
858.089 0.845
858.089 0.846
859.729 0.846
859.729 0.847
864.773 0.847
864.773 0.848
867.307 0.848
867.307 0.849
868.163 0.849
868.163 0.85
868.245 0.85
868.245 0.851
870.679 0.851
870.679 0.852
870.809 0.852
870.809 0.853
874.806 0.853
874.806 0.854
875.282 0.854
875.282 0.855
876.956 0.855
876.956 0.856
877.236 0.856
877.236 0.857
877.744 0.857
877.744 0.858
881.553 0.858
881.553 0.859
884.501 0.859
884.501 0.86
884.639 0.86
884.639 0.861
884.79 0.861
884.79 0.862
885.542 0.862
885.542 0.863
885.725 0.863
885.725 0.864
886.919 0.864
886.919 0.865
890.353 0.865
890.353 0.866
893.844 0.866
893.844 0.867
894.072 0.867
894.072 0.868
895.932 0.868
895.932 0.869
896.888 0.869
896.888 0.87
900.138 0.87
900.138 0.871
900.676 0.871
900.676 0.872
901.323 0.872
901.323 0.873
901.458 0.873
901.458 0.874
903.393 0.874
903.393 0.875
908.18 0.875
908.18 0.876
911.14 0.876
911.14 0.877
912.593 0.877
912.593 0.878
914.615 0.878
914.615 0.879
916.96 0.879
916.96 0.88
918.828 0.88
918.828 0.881
919.337 0.881
919.337 0.882
921.01 0.882
921.01 0.883
922.46 0.883
922.46 0.884
923.499 0.884
923.499 0.885
926.212 0.885
926.212 0.886
928.206 0.886
928.206 0.887
928.366 0.887
928.366 0.888
929.126 0.888
929.126 0.889
929.8 0.889
929.8 0.89
930.657 0.89
930.657 0.891
931.598 0.891
931.598 0.892
931.823 0.892
931.823 0.893
931.877 0.893
931.877 0.894
933.508 0.894
933.508 0.895
936.138 0.895
936.138 0.896
936.721 0.896
936.721 0.897
937.047 0.897
937.047 0.898
937.27 0.898
937.27 0.899
937.821 0.899
937.821 0.9
944.758 0.9
944.758 0.901
947.361 0.901
947.361 0.902
954.007 0.902
954.007 0.903
955.793 0.903
955.793 0.904
956.249 0.904
956.249 0.905
957.517 0.905
957.517 0.906
959.815 0.906
959.815 0.907
962.156 0.907
962.156 0.908
967.987 0.908
967.987 0.909
968.309 0.909
968.309 0.91
977.343 0.91
977.343 0.911
978.72 0.911
978.72 0.912
979.352 0.912
979.352 0.913
981.717 0.913
981.717 0.914
982.338 0.914
982.338 0.915
982.858 0.915
982.858 0.916
987.658 0.916
987.658 0.917
988.003 0.917
988.003 0.918
988.371 0.918
988.371 0.919
994.266 0.919
994.266 0.92
994.3 0.92
994.3 0.921
995.313 0.921
995.313 0.922
1000.8 0.922
1000.8 0.923
1002.35 0.923
1002.35 0.924
1005.16 0.924
1005.16 0.925
1005.41 0.925
1005.41 0.926
1008.18 0.926
1008.18 0.927
1008.57 0.927
1008.57 0.928
1009.79 0.928
1009.79 0.929
1010.42 0.929
1010.42 0.93
1010.44 0.93
1010.44 0.931
1010.46 0.931
1010.46 0.932
1011.41 0.932
1011.41 0.933
1018.09 0.933
1018.09 0.934
1018.43 0.934
1018.43 0.935
1023.12 0.935
1023.12 0.936
1025.86 0.936
1025.86 0.937
1027.5 0.937
1027.5 0.938
1028.14 0.938
1028.14 0.939
1039.82 0.939
1039.82 0.94
1044.05 0.94
1044.05 0.941
1045.58 0.941
1045.58 0.942
1047.24 0.942
1047.24 0.943
1054.86 0.943
1054.86 0.944
1063.41 0.944
1063.41 0.945
1063.48 0.945
1063.48 0.946
1069.75 0.946
1069.75 0.947
1074.08 0.947
1074.08 0.948
1077.33 0.948
1077.33 0.949
1078.59 0.949
1078.59 0.95
1083.14 0.95
1083.14 0.951
1083.84 0.951
1083.84 0.952
1087.41 0.952
1087.41 0.953
1088.1 0.953
1088.1 0.954
1088.83 0.954
1088.83 0.955
1088.94 0.955
1088.94 0.956
1089.56 0.956
1089.56 0.957
1093.68 0.957
1093.68 0.958
1094.98 0.958
1094.98 0.959
1095.93 0.959
1095.93 0.96
1096.92 0.96
1096.92 0.961
1102.89 0.961
1102.89 0.962
1104.04 0.962
1104.04 0.963
1117.01 0.963
1117.01 0.964
1118.77 0.964
1118.77 0.965
1125.9 0.965
1125.9 0.966
1126.97 0.966
1126.97 0.967
1127.82 0.967
1127.82 0.968
1131.12 0.968
1131.12 0.969
1135.09 0.969
1135.09 0.97
1144.71 0.97
1144.71 0.971
1153.21 0.971
1153.21 0.972
1155 0.972
1155 0.973
1156.35 0.973
1156.35 0.974
1161.52 0.974
1161.52 0.975
1174.3 0.975
1174.3 0.976
1176.95 0.976
1176.95 0.977
1181.9 0.977
1181.9 0.978
1183.81 0.978
1183.81 0.979
1188.68 0.979
1188.68 0.98
1195.49 0.98
1195.49 0.981
1199.92 0.981
1199.92 0.982
1215.91 0.982
1215.91 0.983
1217.4 0.983
1217.4 0.984
1219.81 0.984
1219.81 0.985
1224.45 0.985
1224.45 0.986
1227.41 0.986
1227.41 0.987
1234.31 0.987
1234.31 0.988
1237.13 0.988
1237.13 0.989
1238.67 0.989
1238.67 0.99
1252.45 0.99
1252.45 0.991
1305.12 0.991
1305.12 0.992
1306.9 0.992
1306.9 0.993
1311.66 0.993
1311.66 0.994
1342.02 0.994
1342.02 0.995
1343.42 0.995
1343.42 0.996
1346.77 0.996
1346.77 0.997
1371.89 0.997
1371.89 0.998
1391.24 0.998
1391.24 0.999
1620.94 0.999
1620.94 1


==> Fig7a_L1_Realistic.dat <==
0 0
0 0
0 0.72
0.538586 0.72
0.538586 0.721
0.589924 0.721
0.589924 0.722
8.27444 0.722
8.27444 0.723
31.693 0.723
31.693 0.724
36.8791 0.724
36.8791 0.725
124.532 0.725
124.532 0.726
133.346 0.726
133.346 0.727
233.364 0.727
233.364 0.728
239.457 0.728
239.457 0.729
284.164 0.729
284.164 0.73
298.276 0.73
298.276 0.731
304.998 0.731
304.998 0.732
324.215 0.732
324.215 0.733
359.647 0.733
359.647 0.734
423.036 0.734
423.036 0.735
446.294 0.735
446.294 0.736
467.823 0.736
467.823 0.737
510.381 0.737
510.381 0.738
529.214 0.738
529.214 0.739
561.521 0.739
561.521 0.74
567.516 0.74
567.516 0.741
572.845 0.741
572.845 0.742
575.543 0.742
575.543 0.743
577.285 0.743
577.285 0.744
598.706 0.744
598.706 0.745
616.221 0.745
616.221 0.746
631.38 0.746
631.38 0.747
636.764 0.747
636.764 0.748
638.43 0.748
638.43 0.749
641.333 0.749
641.333 0.75
641.828 0.75
641.828 0.751
644.077 0.751
644.077 0.752
650.648 0.752
650.648 0.753
651.832 0.753
651.832 0.754
656.092 0.754
656.092 0.755
656.433 0.755
656.433 0.756
661.712 0.756
661.712 0.757
661.936 0.757
661.936 0.758
662.611 0.758
662.611 0.759
664.478 0.759
664.478 0.76
664.547 0.76
664.547 0.761
666.025 0.761
666.025 0.762
670.742 0.762
670.742 0.763
671.141 0.763
671.141 0.764
671.179 0.764
671.179 0.765
671.772 0.765
671.772 0.766
672.825 0.766
672.825 0.767
674.573 0.767
674.573 0.768
675.52 0.768
675.52 0.769
676.178 0.769
676.178 0.77
676.431 0.77
676.431 0.771
677.037 0.771
677.037 0.772
678.295 0.772
678.295 0.773
678.858 0.773
678.858 0.774
679.209 0.774
679.209 0.775
679.968 0.775
679.968 0.776
680.064 0.776
680.064 0.777
681.091 0.777
681.091 0.778
681.136 0.778
681.136 0.779
682.828 0.779
682.828 0.78
683.197 0.78
683.197 0.781
684.4 0.781
684.4 0.782
684.525 0.782
684.525 0.783
685.411 0.783
685.411 0.784
687.755 0.784
687.755 0.785
688.23 0.785
688.23 0.786
690.067 0.786
690.067 0.787
690.782 0.787
690.782 0.788
691.308 0.788
691.308 0.789
691.861 0.789
691.861 0.79
692.734 0.79
692.734 0.791
693.049 0.791
693.049 0.792
694.624 0.792
694.624 0.793
695.169 0.793
695.169 0.794
696.71 0.794
696.71 0.795
696.885 0.795
696.885 0.796
698.863 0.796
698.863 0.797
700.223 0.797
700.223 0.798
700.65 0.798
700.65 0.799
701.46 0.799
701.46 0.8
702.124 0.8
702.124 0.801
702.99 0.801
702.99 0.802
703.62 0.802
703.62 0.803
704.144 0.803
704.144 0.804
704.775 0.804
704.775 0.805
707.931 0.805
707.931 0.806
711.199 0.806
711.199 0.807
713.409 0.807
713.409 0.808
713.626 0.808
713.626 0.809
715.457 0.809
715.457 0.81
716.574 0.81
716.574 0.811
716.663 0.811
716.663 0.812
721.182 0.812
721.182 0.813
721.729 0.813
721.729 0.814
726.346 0.814
726.346 0.815
726.902 0.815
726.902 0.816
726.937 0.816
726.937 0.817
727.718 0.817
727.718 0.818
728.065 0.818
728.065 0.819
728.069 0.819
728.069 0.82
728.209 0.82
728.209 0.821
730.303 0.821
730.303 0.822
731.812 0.822
731.812 0.823
735.655 0.823
735.655 0.824
737.496 0.824
737.496 0.825
740.75 0.825
740.75 0.826
741.133 0.826
741.133 0.827
742.093 0.827
742.093 0.828
744.376 0.828
744.376 0.829
745.102 0.829
745.102 0.83
746.936 0.83
746.936 0.831
749.523 0.831
749.523 0.832
752.088 0.832
752.088 0.833
753.806 0.833
753.806 0.834
754.114 0.834
754.114 0.835
754.481 0.835
754.481 0.836
755.754 0.836
755.754 0.837
756.338 0.837
756.338 0.838
757.281 0.838
757.281 0.839
757.786 0.839
757.786 0.84
758.458 0.84
758.458 0.841
760.042 0.841
760.042 0.842
761.523 0.842
761.523 0.843
761.584 0.843
761.584 0.844
761.853 0.844
761.853 0.845
762.129 0.845
762.129 0.846
764.422 0.846
764.422 0.847
765.151 0.847
765.151 0.848
765.27 0.848
765.27 0.849
766.279 0.849
766.279 0.85
766.761 0.85
766.761 0.851
767.916 0.851
767.916 0.852
768.469 0.852
768.469 0.853
770.296 0.853
770.296 0.854
770.885 0.854
770.885 0.855
773.22 0.855
773.22 0.856
775.746 0.856
775.746 0.857
776.531 0.857
776.531 0.858
776.646 0.858
776.646 0.859
777.56 0.859
777.56 0.86
777.682 0.86
777.682 0.861
779.909 0.861
779.909 0.862
780.882 0.862
780.882 0.863
782.198 0.863
782.198 0.864
789.548 0.864
789.548 0.865
789.568 0.865
789.568 0.866
792.044 0.866
792.044 0.867
796.163 0.867
796.163 0.868
797.314 0.868
797.314 0.869
797.408 0.869
797.408 0.87
797.665 0.87
797.665 0.871
802.451 0.871
802.451 0.872
802.546 0.872
802.546 0.873
802.956 0.873
802.956 0.874
803.179 0.874
803.179 0.875
804.413 0.875
804.413 0.876
806.482 0.876
806.482 0.877
807.594 0.877
807.594 0.878
809.898 0.878
809.898 0.879
811.62 0.879
811.62 0.88
811.919 0.88
811.919 0.881
814.574 0.881
814.574 0.882
815.752 0.882
815.752 0.883
820.888 0.883
820.888 0.884
823.724 0.884
823.724 0.885
826.227 0.885
826.227 0.886
828.749 0.886
828.749 0.887
829.164 0.887
829.164 0.888
832.471 0.888
832.471 0.889
832.876 0.889
832.876 0.89
832.97 0.89
832.97 0.891
834.747 0.891
834.747 0.892
836.316 0.892
836.316 0.893
839.069 0.893
839.069 0.894
842.949 0.894
842.949 0.895
847.007 0.895
847.007 0.896
848.64 0.896
848.64 0.897
849.367 0.897
849.367 0.898
850.8 0.898
850.8 0.899
851.375 0.899
851.375 0.9
851.692 0.9
851.692 0.901
851.828 0.901
851.828 0.902
854.543 0.902
854.543 0.903
856.016 0.903
856.016 0.904
857.085 0.904
857.085 0.905
859.075 0.905
859.075 0.906
863.989 0.906
863.989 0.907
864.504 0.907
864.504 0.908
866.478 0.908
866.478 0.909
867.072 0.909
867.072 0.91
869.17 0.91
869.17 0.911
870.933 0.911
870.933 0.912
871.752 0.912
871.752 0.913
873.442 0.913
873.442 0.914
877.46 0.914
877.46 0.915
879.058 0.915
879.058 0.916
879.482 0.916
879.482 0.917
879.599 0.917
879.599 0.918
881.153 0.918
881.153 0.919
882.366 0.919
882.366 0.92
882.514 0.92
882.514 0.921
884.492 0.921
884.492 0.922
886.121 0.922
886.121 0.923
889.985 0.923
889.985 0.924
900.588 0.924
900.588 0.925
900.934 0.925
900.934 0.926
902.197 0.926
902.197 0.927
904.389 0.927
904.389 0.928
907.258 0.928
907.258 0.929
907.509 0.929
907.509 0.93
911.955 0.93
911.955 0.931
915.452 0.931
915.452 0.932
922.336 0.932
922.336 0.933
925.943 0.933
925.943 0.934
927.059 0.934
927.059 0.935
932.315 0.935
932.315 0.936
932.501 0.936
932.501 0.937
935.129 0.937
935.129 0.938
938.522 0.938
938.522 0.939
941.366 0.939
941.366 0.94
949.588 0.94
949.588 0.941
953.092 0.941
953.092 0.942
953.496 0.942
953.496 0.943
956.908 0.943
956.908 0.944
957.804 0.944
957.804 0.945
959.544 0.945
959.544 0.946
960.882 0.946
960.882 0.947
962.816 0.947
962.816 0.948
963.145 0.948
963.145 0.949
967.404 0.949
967.404 0.95
976.192 0.95
976.192 0.951
985.47 0.951
985.47 0.952
987.678 0.952
987.678 0.953
995.052 0.953
995.052 0.954
1003.61 0.954
1003.61 0.955
1004.84 0.955
1004.84 0.956
1005.72 0.956
1005.72 0.957
1013.19 0.957
1013.19 0.958
1014.58 0.958
1014.58 0.959
1020.64 0.959
1020.64 0.96
1029.91 0.96
1029.91 0.961
1031.43 0.961
1031.43 0.962
1032.49 0.962
1032.49 0.963
1033.13 0.963
1033.13 0.964
1034.1 0.964
1034.1 0.965
1038.29 0.965
1038.29 0.966
1041.2 0.966
1041.2 0.967
1049.49 0.967
1049.49 0.968
1053.4 0.968
1053.4 0.969
1055.41 0.969
1055.41 0.97
1061.17 0.97
1061.17 0.971
1069.79 0.971
1069.79 0.972
1076.89 0.972
1076.89 0.973
1079.95 0.973
1079.95 0.974
1080 0.974
1080 0.975
1085.26 0.975
1085.26 0.976
1092.99 0.976
1092.99 0.977
1104.69 0.977
1104.69 0.978
1110.77 0.978
1110.77 0.979
1113.81 0.979
1113.81 0.98
1125.18 0.98
1125.18 0.981
1128.85 0.981
1128.85 0.982
1129.95 0.982
1129.95 0.983
1136.66 0.983
1136.66 0.984
1139.63 0.984
1139.63 0.985
1151.1 0.985
1151.1 0.986
1154.16 0.986
1154.16 0.987
1162.22 0.987
1162.22 0.988
1169.64 0.988
1169.64 0.989
1171.94 0.989
1171.94 0.99
1175.07 0.99
1175.07 0.991
1181.56 0.991
1181.56 0.992
1212.24 0.992
1212.24 0.993
1243.75 0.993
1243.75 0.994
1248.03 0.994
1248.03 0.995
1263.29 0.995
1263.29 0.996
1278.06 0.996
1278.06 0.997
1279.67 0.997
1279.67 0.998
1290.78 0.998
1290.78 0.999
1364.51 0.999
1364.51 1


==> Fig7a_L2_Ideal.dat <==
0 0
0 0
0 0.483
0.0843118 0.483
0.0843118 0.484
0.587427 0.484
0.587427 0.485
0.955937 0.485
0.955937 0.486
1.41471 0.486
1.41471 0.487
1.72625 0.487
1.72625 0.488
1.93342 0.488
1.93342 0.489
3.68185 0.489
3.68185 0.49
5.03637 0.49
5.03637 0.491
6.68715 0.491
6.68715 0.492
9.53781 0.492
9.53781 0.493
19.2426 0.493
19.2426 0.494
20.1114 0.494
20.1114 0.495
42.3795 0.495
42.3795 0.496
60.3429 0.496
60.3429 0.497
87.9914 0.497
87.9914 0.498
89.3763 0.498
89.3763 0.499
90.3794 0.499
90.3794 0.5
92.8688 0.5
92.8688 0.501
105.496 0.501
105.496 0.502
105.865 0.502
105.865 0.503
137.81 0.503
137.81 0.504
142.996 0.504
142.996 0.505
148.824 0.505
148.824 0.506
152.999 0.506
152.999 0.507
154.792 0.507
154.792 0.508
162.053 0.508
162.053 0.509
165.51 0.509
165.51 0.51
167.417 0.51
167.417 0.511
180.896 0.511
180.896 0.512
194.545 0.512
194.545 0.513
195.81 0.513
195.81 0.514
209.813 0.514
209.813 0.515
252.28 0.515
252.28 0.516
262.368 0.516
262.368 0.517
283.876 0.517
283.876 0.518
307.524 0.518
307.524 0.519
316.931 0.519
316.931 0.52
349.167 0.52
349.167 0.521
386.372 0.521
386.372 0.522
398.366 0.522
398.366 0.523
418.479 0.523
418.479 0.524
418.512 0.524
418.512 0.525
420.618 0.525
420.618 0.526
432.554 0.526
432.554 0.527
437.058 0.527
437.058 0.528
438.033 0.528
438.033 0.529
438.2 0.529
438.2 0.53
444.387 0.53
444.387 0.531
448.643 0.531
448.643 0.532
456.626 0.532
456.626 0.533
467.048 0.533
467.048 0.534
482.589 0.534
482.589 0.535
483.848 0.535
483.848 0.536
484.591 0.536
484.591 0.537
485.162 0.537
485.162 0.538
488.107 0.538
488.107 0.539
488.613 0.539
488.613 0.54
492.712 0.54
492.712 0.541
492.964 0.541
492.964 0.542
494.008 0.542
494.008 0.543
496.789 0.543
496.789 0.544
499.305 0.544
499.305 0.545
499.333 0.545
499.333 0.546
499.66 0.546
499.66 0.547
500.011 0.547
500.011 0.548
501.672 0.548
501.672 0.549
505.131 0.549
505.131 0.55
505.36 0.55
505.36 0.551
506.42 0.551
506.42 0.552
509.992 0.552
509.992 0.553
511.802 0.553
511.802 0.554
512.582 0.554
512.582 0.555
515.423 0.555
515.423 0.556
519.38 0.556
519.38 0.557
519.904 0.557
519.904 0.558
520.699 0.558
520.699 0.559
522.594 0.559
522.594 0.56
523.973 0.56
523.973 0.561
529.695 0.561
529.695 0.562
532.369 0.562
532.369 0.563
533.436 0.563
533.436 0.564
533.917 0.564
533.917 0.565
534.664 0.565
534.664 0.566
540.29 0.566
540.29 0.567
541.626 0.567
541.626 0.568
545.065 0.568
545.065 0.569
546.752 0.569
546.752 0.57
551.421 0.57
551.421 0.571
568.6 0.571
568.6 0.572
569.421 0.572
569.421 0.573
571.62 0.573
571.62 0.574
578.284 0.574
578.284 0.575
583.149 0.575
583.149 0.576
583.321 0.576
583.321 0.577
586.757 0.577
586.757 0.578
588.884 0.578
588.884 0.579
590.016 0.579
590.016 0.58
593.564 0.58
593.564 0.581
595.386 0.581
595.386 0.582
595.707 0.582
595.707 0.583
601.832 0.583
601.832 0.584
611.993 0.584
611.993 0.585
614.171 0.585
614.171 0.586
615.068 0.586
615.068 0.587
616.095 0.587
616.095 0.588
623.211 0.588
623.211 0.589
632.883 0.589
632.883 0.59
637.258 0.59
637.258 0.591
661.023 0.591
661.023 0.592
666.315 0.592
666.315 0.593
667.205 0.593
667.205 0.594
677.89 0.594
677.89 0.595
689.952 0.595
689.952 0.596
692.001 0.596
692.001 0.597
693.694 0.597
693.694 0.598
694.003 0.598
694.003 0.599
694.367 0.599
694.367 0.6
700.096 0.6
700.096 0.601
700.978 0.601
700.978 0.602
701.644 0.602
701.644 0.603
705.531 0.603
705.531 0.604
705.974 0.604
705.974 0.605
706.263 0.605
706.263 0.606
707.498 0.606
707.498 0.607
708.27 0.607
708.27 0.608
710.086 0.608
710.086 0.609
710.881 0.609
710.881 0.61
711.554 0.61
711.554 0.611
712.416 0.611
712.416 0.612
713.079 0.612
713.079 0.613
714.034 0.613
714.034 0.614
715.698 0.614
715.698 0.615
716.008 0.615
716.008 0.616
717.537 0.616
717.537 0.617
718.735 0.617
718.735 0.618
720.061 0.618
720.061 0.619
722.531 0.619
722.531 0.62
722.81 0.62
722.81 0.621
722.91 0.621
722.91 0.622
723.351 0.622
723.351 0.623
723.705 0.623
723.705 0.624
724.239 0.624
724.239 0.625
726.203 0.625
726.203 0.626
729.785 0.626
729.785 0.627
730.765 0.627
730.765 0.628
730.811 0.628
730.811 0.629
730.883 0.629
730.883 0.63
730.921 0.63
730.921 0.631
731.288 0.631
731.288 0.632
731.44 0.632
731.44 0.633
731.608 0.633
731.608 0.634
732.393 0.634
732.393 0.635
732.636 0.635
732.636 0.636
732.864 0.636
732.864 0.637
734.175 0.637
734.175 0.638
734.185 0.638
734.185 0.639
735.044 0.639
735.044 0.64
737.964 0.64
737.964 0.641
738.015 0.641
738.015 0.642
738.303 0.642
738.303 0.643
738.533 0.643
738.533 0.644
738.745 0.644
738.745 0.645
740.055 0.645
740.055 0.646
740.72 0.646
740.72 0.647
740.791 0.647
740.791 0.648
741.146 0.648
741.146 0.649
741.187 0.649
741.187 0.65
741.412 0.65
741.412 0.651
743.377 0.651
743.377 0.652
743.461 0.652
743.461 0.653
744.548 0.653
744.548 0.654
744.929 0.654
744.929 0.655
744.99 0.655
744.99 0.656
745.091 0.656
745.091 0.657
747.167 0.657
747.167 0.658
748.075 0.658
748.075 0.659
748.641 0.659
748.641 0.66
749.065 0.66
749.065 0.661
749.565 0.661
749.565 0.662
750.098 0.662
750.098 0.663
753.39 0.663
753.39 0.664
753.766 0.664
753.766 0.665
754.399 0.665
754.399 0.666
754.843 0.666
754.843 0.667
754.91 0.667
754.91 0.668
755.543 0.668
755.543 0.669
756.731 0.669
756.731 0.67
758.697 0.67
758.697 0.671
760.45 0.671
760.45 0.672
761.011 0.672
761.011 0.673
761.254 0.673
761.254 0.674
761.313 0.674
761.313 0.675
761.923 0.675
761.923 0.676
761.977 0.676
761.977 0.677
764.409 0.677
764.409 0.678
764.872 0.678
764.872 0.679
766.473 0.679
766.473 0.68
767.157 0.68
767.157 0.681
770.268 0.681
770.268 0.682
771.724 0.682
771.724 0.683
772.568 0.683
772.568 0.684
772.906 0.684
772.906 0.685
773.014 0.685
773.014 0.686
774.007 0.686
774.007 0.687
774.148 0.687
774.148 0.688
777.133 0.688
777.133 0.689
777.976 0.689
777.976 0.69
778.01 0.69
778.01 0.691
779.431 0.691
779.431 0.692
779.952 0.692
779.952 0.693
781.82 0.693
781.82 0.694
784.268 0.694
784.268 0.695
785.252 0.695
785.252 0.696
785.258 0.696
785.258 0.697
785.547 0.697
785.547 0.698
787.163 0.698
787.163 0.699
787.254 0.699
787.254 0.7
789.869 0.7
789.869 0.701
790.354 0.701
790.354 0.702
790.995 0.702
790.995 0.703
791.011 0.703
791.011 0.704
792.916 0.704
792.916 0.705
793.824 0.705
793.824 0.706
794.486 0.706
794.486 0.707
796.112 0.707
796.112 0.708
797.253 0.708
797.253 0.709
799.531 0.709
799.531 0.71
799.989 0.71
799.989 0.711
801.592 0.711
801.592 0.712
802.097 0.712
802.097 0.713
802.269 0.713
802.269 0.714
802.407 0.714
802.407 0.715
802.514 0.715
802.514 0.716
803.253 0.716
803.253 0.717
803.713 0.717
803.713 0.718
804.751 0.718
804.751 0.719
805.518 0.719
805.518 0.72
805.656 0.72
805.656 0.721
805.698 0.721
805.698 0.722
805.717 0.722
805.717 0.723
805.768 0.723
805.768 0.724
805.837 0.724
805.837 0.725
806.103 0.725
806.103 0.726
807.832 0.726
807.832 0.727
807.865 0.727
807.865 0.728
808.87 0.728
808.87 0.729
810.228 0.729
810.228 0.73
810.274 0.73
810.274 0.731
810.592 0.731
810.592 0.732
813.474 0.732
813.474 0.733
814.029 0.733
814.029 0.734
814.104 0.734
814.104 0.735
815.855 0.735
815.855 0.736
816.051 0.736
816.051 0.737
816.082 0.737
816.082 0.738
818.649 0.738
818.649 0.739
820.301 0.739
820.301 0.74
821.763 0.74
821.763 0.741
822.38 0.741
822.38 0.742
822.713 0.742
822.713 0.743
823.447 0.743
823.447 0.744
824.279 0.744
824.279 0.745
824.326 0.745
824.326 0.746
824.539 0.746
824.539 0.747
825.071 0.747
825.071 0.748
825.581 0.748
825.581 0.749
825.63 0.749
825.63 0.75
826.22 0.75
826.22 0.751
826.346 0.751
826.346 0.752
827.781 0.752
827.781 0.753
828.624 0.753
828.624 0.754
828.953 0.754
828.953 0.755
829.828 0.755
829.828 0.756
829.914 0.756
829.914 0.757
830.356 0.757
830.356 0.758
830.956 0.758
830.956 0.759
832.72 0.759
832.72 0.76
832.902 0.76
832.902 0.761
833.577 0.761
833.577 0.762
834.052 0.762
834.052 0.763
834.683 0.763
834.683 0.764
836.929 0.764
836.929 0.765
838.087 0.765
838.087 0.766
838.893 0.766
838.893 0.767
839.345 0.767
839.345 0.768
839.704 0.768
839.704 0.769
840.303 0.769
840.303 0.77
841.031 0.77
841.031 0.771
843.377 0.771
843.377 0.772
844.502 0.772
844.502 0.773
844.551 0.773
844.551 0.774
845.613 0.774
845.613 0.775
845.641 0.775
845.641 0.776
846.265 0.776
846.265 0.777
846.692 0.777
846.692 0.778
846.774 0.778
846.774 0.779
848.248 0.779
848.248 0.78
849.543 0.78
849.543 0.781
852.733 0.781
852.733 0.782
852.915 0.782
852.915 0.783
853.16 0.783
853.16 0.784
853.31 0.784
853.31 0.785
853.998 0.785
853.998 0.786
856.51 0.786
856.51 0.787
857.103 0.787
857.103 0.788
857.368 0.788
857.368 0.789
862.197 0.789
862.197 0.79
863.94 0.79
863.94 0.791
864.773 0.791
864.773 0.792
866.922 0.792
866.922 0.793
867.307 0.793
867.307 0.794
868.468 0.794
868.468 0.795
869.082 0.795
869.082 0.796
871.871 0.796
871.871 0.797
873.414 0.797
873.414 0.798
873.819 0.798
873.819 0.799
876.59 0.799
876.59 0.8
876.956 0.8
876.956 0.801
877.084 0.801
877.084 0.802
877.236 0.802
877.236 0.803
877.339 0.803
877.339 0.804
877.744 0.804
877.744 0.805
878.848 0.805
878.848 0.806
879.16 0.806
879.16 0.807
880.763 0.807
880.763 0.808
883.828 0.808
883.828 0.809
884.401 0.809
884.401 0.81
885.033 0.81
885.033 0.811
886.525 0.811
886.525 0.812
886.919 0.812
886.919 0.813
887.3 0.813
887.3 0.814
887.527 0.814
887.527 0.815
888.256 0.815
888.256 0.816
888.537 0.816
888.537 0.817
889.837 0.817
889.837 0.818
890.353 0.818
890.353 0.819
892.921 0.819
892.921 0.82
893.068 0.82
893.068 0.821
893.499 0.821
893.499 0.822
893.75 0.822
893.75 0.823
895.932 0.823
895.932 0.824
896.888 0.824
896.888 0.825
896.957 0.825
896.957 0.826
896.984 0.826
896.984 0.827
897.901 0.827
897.901 0.828
900.138 0.828
900.138 0.829
901.323 0.829
901.323 0.83
901.458 0.83
901.458 0.831
902.598 0.831
902.598 0.832
902.964 0.832
902.964 0.833
903.393 0.833
903.393 0.834
903.404 0.834
903.404 0.835
907.226 0.835
907.226 0.836
909.523 0.836
909.523 0.837
910.928 0.837
910.928 0.838
911.14 0.838
911.14 0.839
911.633 0.839
911.633 0.84
912.118 0.84
912.118 0.841
912.593 0.841
912.593 0.842
914.615 0.842
914.615 0.843
915.603 0.843
915.603 0.844
918.103 0.844
918.103 0.845
918.828 0.845
918.828 0.846
919.337 0.846
919.337 0.847
922.538 0.847
922.538 0.848
922.986 0.848
922.986 0.849
923.499 0.849
923.499 0.85
924.374 0.85
924.374 0.851
926.212 0.851
926.212 0.852
927.206 0.852
927.206 0.853
927.691 0.853
927.691 0.854
927.98 0.854
927.98 0.855
928.095 0.855
928.095 0.856
928.366 0.856
928.366 0.857
928.422 0.857
928.422 0.858
928.466 0.858
928.466 0.859
929.8 0.859
929.8 0.86
930.334 0.86
930.334 0.861
930.657 0.861
930.657 0.862
931.823 0.862
931.823 0.863
931.877 0.863
931.877 0.864
933.214 0.864
933.214 0.865
935.888 0.865
935.888 0.866
936.721 0.866
936.721 0.867
936.747 0.867
936.747 0.868
937.047 0.868
937.047 0.869
937.27 0.869
937.27 0.87
937.821 0.87
937.821 0.871
938.896 0.871
938.896 0.872
939.279 0.872
939.279 0.873
939.947 0.873
939.947 0.874
940.671 0.874
940.671 0.875
941.479 0.875
941.479 0.876
947.361 0.876
947.361 0.877
954.007 0.877
954.007 0.878
954.184 0.878
954.184 0.879
955.119 0.879
955.119 0.88
955.793 0.88
955.793 0.881
959.454 0.881
959.454 0.882
959.815 0.882
959.815 0.883
962.785 0.883
962.785 0.884
963.911 0.884
963.911 0.885
964.758 0.885
964.758 0.886
965.792 0.886
965.792 0.887
966.346 0.887
966.346 0.888
968.001 0.888
968.001 0.889
968.309 0.889
968.309 0.89
970.949 0.89
970.949 0.891
976.085 0.891
976.085 0.892
978.307 0.892
978.307 0.893
978.998 0.893
978.998 0.894
979.352 0.894
979.352 0.895
982.659 0.895
982.659 0.896
982.902 0.896
982.902 0.897
984.145 0.897
984.145 0.898
984.684 0.898
984.684 0.899
987.658 0.899
987.658 0.9
988.003 0.9
988.003 0.901
988.392 0.901
988.392 0.902
989.519 0.902
989.519 0.903
990.331 0.903
990.331 0.904
992.204 0.904
992.204 0.905
994.266 0.905
994.266 0.906
994.3 0.906
994.3 0.907
995.862 0.907
995.862 0.908
996.315 0.908
996.315 0.909
1000.8 0.909
1000.8 0.91
1002.35 0.91
1002.35 0.911
1005.18 0.911
1005.18 0.912
1005.41 0.912
1005.41 0.913
1008.18 0.913
1008.18 0.914
1008.57 0.914
1008.57 0.915
1009.79 0.915
1009.79 0.916
1010.4 0.916
1010.4 0.917
1010.44 0.917
1010.44 0.918
1010.46 0.918
1010.46 0.919
1012.87 0.919
1012.87 0.92
1014.88 0.92
1014.88 0.921
1015.04 0.921
1015.04 0.922
1017.48 0.922
1017.48 0.923
1018.09 0.923
1018.09 0.924
1018.43 0.924
1018.43 0.925
1023.12 0.925
1023.12 0.926
1026.75 0.926
1026.75 0.927
1027.45 0.927
1027.45 0.928
1029.28 0.928
1029.28 0.929
1036.53 0.929
1036.53 0.93
1041.25 0.93
1041.25 0.931
1044.05 0.931
1044.05 0.932
1044.2 0.932
1044.2 0.933
1045.27 0.933
1045.27 0.934
1045.58 0.934
1045.58 0.935
1047.94 0.935
1047.94 0.936
1050.04 0.936
1050.04 0.937
1054.86 0.937
1054.86 0.938
1055.71 0.938
1055.71 0.939
1063.48 0.939
1063.48 0.94
1064.01 0.94
1064.01 0.941
1064.8 0.941
1064.8 0.942
1065.44 0.942
1065.44 0.943
1069.75 0.943
1069.75 0.944
1074.08 0.944
1074.08 0.945
1076.51 0.945
1076.51 0.946
1077.48 0.946
1077.48 0.947
1078.94 0.947
1078.94 0.948
1083.14 0.948
1083.14 0.949
1084.65 0.949
1084.65 0.95
1087.41 0.95
1087.41 0.951
1088.09 0.951
1088.09 0.952
1088.83 0.952
1088.83 0.953
1088.94 0.953
1088.94 0.954
1093.62 0.954
1093.62 0.955
1094.67 0.955
1094.67 0.956
1094.98 0.956
1094.98 0.957
1095.93 0.957
1095.93 0.958
1096.92 0.958
1096.92 0.959
1103.08 0.959
1103.08 0.96
1104.64 0.96
1104.64 0.961
1117.01 0.961
1117.01 0.962
1118.98 0.962
1118.98 0.963
1125.9 0.963
1125.9 0.964
1126.97 0.964
1126.97 0.965
1127.61 0.965
1127.61 0.966
1127.8 0.966
1127.8 0.967
1131.12 0.967
1131.12 0.968
1135.09 0.968
1135.09 0.969
1144.71 0.969
1144.71 0.97
1153.21 0.97
1153.21 0.971
1155 0.971
1155 0.972
1156.35 0.972
1156.35 0.973
1161.58 0.973
1161.58 0.974
1174.3 0.974
1174.3 0.975
1176.96 0.975
1176.96 0.976
1181.9 0.976
1181.9 0.977
1183.81 0.977
1183.81 0.978
1188.68 0.978
1188.68 0.979
1195.49 0.979
1195.49 0.98
1199.92 0.98
1199.92 0.981
1215.9 0.981
1215.9 0.982
1217.4 0.982
1217.4 0.983
1219.82 0.983
1219.82 0.984
1224.45 0.984
1224.45 0.985
1227.41 0.985
1227.41 0.986
1232.7 0.986
1232.7 0.987
1234.31 0.987
1234.31 0.988
1237.13 0.988
1237.13 0.989
1238.67 0.989
1238.67 0.99
1258.37 0.99
1258.37 0.991
1305.12 0.991
1305.12 0.992
1306.88 0.992
1306.88 0.993
1311.66 0.993
1311.66 0.994
1342.02 0.994
1342.02 0.995
1343.42 0.995
1343.42 0.996
1346.77 0.996
1346.77 0.997
1371.89 0.997
1371.89 0.998
1391.24 0.998
1391.24 0.999
1620.94 0.999
1620.94 1


==> Fig7a_L2_Realistic.dat <==
0 0
0 0
0 0.572
0.177945 0.572
0.177945 0.573
0.589924 0.573
0.589924 0.574
1.18545 0.574
1.18545 0.575
1.22275 0.575
1.22275 0.576
1.40008 0.576
1.40008 0.577
3.38463 0.577
3.38463 0.578
4.03415 0.578
4.03415 0.579
4.16589 0.579
4.16589 0.58
4.33224 0.58
4.33224 0.581
4.66412 0.581
4.66412 0.582
8.27444 0.582
8.27444 0.583
8.2936 0.583
8.2936 0.584
15.8667 0.584
15.8667 0.585
36.8791 0.585
36.8791 0.586
42.8609 0.586
42.8609 0.587
56.9799 0.587
56.9799 0.588
88.1134 0.588
88.1134 0.589
97.8046 0.589
97.8046 0.59
109.136 0.59
109.136 0.591
110.894 0.591
110.894 0.592
117.513 0.592
117.513 0.593
182.09 0.593
182.09 0.594
196.443 0.594
196.443 0.595
198.697 0.595
198.697 0.596
206.411 0.596
206.411 0.597
216.009 0.597
216.009 0.598
223.849 0.598
223.849 0.599
229.412 0.599
229.412 0.6
244.734 0.6
244.734 0.601
271.68 0.601
271.68 0.602
284.164 0.602
284.164 0.603
304.815 0.603
304.815 0.604
305.082 0.604
305.082 0.605
323.986 0.605
323.986 0.606
324.215 0.606
324.215 0.607
341.488 0.607
341.488 0.608
346.743 0.608
346.743 0.609
350.972 0.609
350.972 0.61
359.647 0.61
359.647 0.611
364.124 0.611
364.124 0.612
365.042 0.612
365.042 0.613
373.138 0.613
373.138 0.614
382.025 0.614
382.025 0.615
388.282 0.615
388.282 0.616
388.407 0.616
388.407 0.617
391.543 0.617
391.543 0.618
393.293 0.618
393.293 0.619
395.49 0.619
395.49 0.62
396.532 0.62
396.532 0.621
399.691 0.621
399.691 0.622
400.607 0.622
400.607 0.623
400.656 0.623
400.656 0.624
404.729 0.624
404.729 0.625
404.991 0.625
404.991 0.626
405.105 0.626
405.105 0.627
406.488 0.627
406.488 0.628
409.706 0.628
409.706 0.629
411.766 0.629
411.766 0.63
414.254 0.63
414.254 0.631
421.187 0.631
421.187 0.632
421.501 0.632
421.501 0.633
421.839 0.633
421.839 0.634
422.287 0.634
422.287 0.635
428.059 0.635
428.059 0.636
429.873 0.636
429.873 0.637
431.678 0.637
431.678 0.638
431.903 0.638
431.903 0.639
432.936 0.639
432.936 0.64
434.179 0.64
434.179 0.641
438.077 0.641
438.077 0.642
439.524 0.642
439.524 0.643
440.437 0.643
440.437 0.644
443.857 0.644
443.857 0.645
445.068 0.645
445.068 0.646
452.684 0.646
452.684 0.647
454.505 0.647
454.505 0.648
455.945 0.648
455.945 0.649
458.578 0.649
458.578 0.65
467.823 0.65
467.823 0.651
470.066 0.651
470.066 0.652
479.448 0.652
479.448 0.653
485.241 0.653
485.241 0.654
493.177 0.654
493.177 0.655
494.414 0.655
494.414 0.656
495.686 0.656
495.686 0.657
503.232 0.657
503.232 0.658
506.548 0.658
506.548 0.659
513.073 0.659
513.073 0.66
519.476 0.66
519.476 0.661
526.484 0.661
526.484 0.662
534.633 0.662
534.633 0.663
535.078 0.663
535.078 0.664
536.095 0.664
536.095 0.665
543.214 0.665
543.214 0.666
557.837 0.666
557.837 0.667
579.768 0.667
579.768 0.668
585.907 0.668
585.907 0.669
592.469 0.669
592.469 0.67
611.34 0.67
611.34 0.671
611.388 0.671
611.388 0.672
616.221 0.672
616.221 0.673
621.885 0.673
621.885 0.674
622.006 0.674
622.006 0.675
624.865 0.675
624.865 0.676
628.015 0.676
628.015 0.677
631.38 0.677
631.38 0.678
631.955 0.678
631.955 0.679
638.43 0.679
638.43 0.68
646.657 0.68
646.657 0.681
649.882 0.681
649.882 0.682
650.648 0.682
650.648 0.683
653.838 0.683
653.838 0.684
653.949 0.684
653.949 0.685
656.092 0.685
656.092 0.686
656.433 0.686
656.433 0.687
660.618 0.687
660.618 0.688
660.919 0.688
660.919 0.689
661.936 0.689
661.936 0.69
662.611 0.69
662.611 0.691
664.478 0.691
664.478 0.692
665.246 0.692
665.246 0.693
666.025 0.693
666.025 0.694
667.456 0.694
667.456 0.695
669.79 0.695
669.79 0.696
670.198 0.696
670.198 0.697
671.141 0.697
671.141 0.698
671.261 0.698
671.261 0.699
671.772 0.699
671.772 0.7
672.617 0.7
672.617 0.701
675.52 0.701
675.52 0.702
676.431 0.702
676.431 0.703
678.858 0.703
678.858 0.704
679.09 0.704
679.09 0.705
679.209 0.705
679.209 0.706
679.968 0.706
679.968 0.707
680.794 0.707
680.794 0.708
681.091 0.708
681.091 0.709
681.136 0.709
681.136 0.71
682.16 0.71
682.16 0.711
683.197 0.711
683.197 0.712
684.4 0.712
684.4 0.713
684.525 0.713
684.525 0.714
685.083 0.714
685.083 0.715
685.411 0.715
685.411 0.716
687.755 0.716
687.755 0.717
687.831 0.717
687.831 0.718
690.067 0.718
690.067 0.719
691.308 0.719
691.308 0.72
691.704 0.72
691.704 0.721
691.9 0.721
691.9 0.722
692.734 0.722
692.734 0.723
693.049 0.723
693.049 0.724
695.169 0.724
695.169 0.725
695.443 0.725
695.443 0.726
696.71 0.726
696.71 0.727
697.253 0.727
697.253 0.728
697.719 0.728
697.719 0.729
697.725 0.729
697.725 0.73
698.558 0.73
698.558 0.731
698.863 0.731
698.863 0.732
700.223 0.732
700.223 0.733
702.249 0.733
702.249 0.734
702.99 0.734
702.99 0.735
703.138 0.735
703.138 0.736
703.347 0.736
703.347 0.737
703.62 0.737
703.62 0.738
704.775 0.738
704.775 0.739
707.931 0.739
707.931 0.74
708.159 0.74
708.159 0.741
712.303 0.741
712.303 0.742
713.409 0.742
713.409 0.743
714.78 0.743
714.78 0.744
716.407 0.744
716.407 0.745
716.574 0.745
716.574 0.746
716.798 0.746
716.798 0.747
717.609 0.747
717.609 0.748
719.492 0.748
719.492 0.749
720.82 0.749
720.82 0.75
721.182 0.75
721.182 0.751
721.59 0.751
721.59 0.752
723.803 0.752
723.803 0.753
724.677 0.753
724.677 0.754
730.343 0.754
730.343 0.755
730.717 0.755
730.717 0.756
730.752 0.756
730.752 0.757
731.038 0.757
731.038 0.758
732.633 0.758
732.633 0.759
734.804 0.759
734.804 0.76
735.303 0.76
735.303 0.761
735.655 0.761
735.655 0.762
736.57 0.762
736.57 0.763
740.75 0.763
740.75 0.764
741.133 0.764
741.133 0.765
743.524 0.765
743.524 0.766
743.839 0.766
743.839 0.767
744.345 0.767
744.345 0.768
744.376 0.768
744.376 0.769
745.102 0.769
745.102 0.77
746.936 0.77
746.936 0.771
749.133 0.771
749.133 0.772
749.295 0.772
749.295 0.773
749.523 0.773
749.523 0.774
750.162 0.774
750.162 0.775
752.088 0.775
752.088 0.776
752.273 0.776
752.273 0.777
753.485 0.777
753.485 0.778
753.82 0.778
753.82 0.779
754.293 0.779
754.293 0.78
754.481 0.78
754.481 0.781
755.476 0.781
755.476 0.782
755.754 0.782
755.754 0.783
757.786 0.783
757.786 0.784
758.458 0.784
758.458 0.785
760.245 0.785
760.245 0.786
760.611 0.786
760.611 0.787
761.523 0.787
761.523 0.788
761.557 0.788
761.557 0.789
761.853 0.789
761.853 0.79
761.965 0.79
761.965 0.791
762.365 0.791
762.365 0.792
762.527 0.792
762.527 0.793
763.618 0.793
763.618 0.794
764.137 0.794
764.137 0.795
764.759 0.795
764.759 0.796
766.761 0.796
766.761 0.797
767.916 0.797
767.916 0.798
768.368 0.798
768.368 0.799
768.469 0.799
768.469 0.8
770.59 0.8
770.59 0.801
770.835 0.801
770.835 0.802
770.887 0.802
770.887 0.803
771.556 0.803
771.556 0.804
772.405 0.804
772.405 0.805
772.858 0.805
772.858 0.806
773.214 0.806
773.214 0.807
774.714 0.807
774.714 0.808
776.401 0.808
776.401 0.809
776.531 0.809
776.531 0.81
776.636 0.81
776.636 0.811
776.646 0.811
776.646 0.812
779.851 0.812
779.851 0.813
781.223 0.813
781.223 0.814
782.049 0.814
782.049 0.815
782.266 0.815
782.266 0.816
782.774 0.816
782.774 0.817
786.77 0.817
786.77 0.818
787.87 0.818
787.87 0.819
789.548 0.819
789.548 0.82
789.568 0.82
789.568 0.821
790.062 0.821
790.062 0.822
790.159 0.822
790.159 0.823
791.258 0.823
791.258 0.824
791.982 0.824
791.982 0.825
792.098 0.825
792.098 0.826
793.012 0.826
793.012 0.827
793.442 0.827
793.442 0.828
794.503 0.828
794.503 0.829
796.163 0.829
796.163 0.83
797.408 0.83
797.408 0.831
797.665 0.831
797.665 0.832
802.11 0.832
802.11 0.833
802.451 0.833
802.451 0.834
802.96 0.834
802.96 0.835
804.413 0.835
804.413 0.836
808.919 0.836
808.919 0.837
809.787 0.837
809.787 0.838
809.898 0.838
809.898 0.839
811.62 0.839
811.62 0.84
811.919 0.84
811.919 0.841
812.142 0.841
812.142 0.842
815.361 0.842
815.361 0.843
815.752 0.843
815.752 0.844
816.665 0.844
816.665 0.845
817.095 0.845
817.095 0.846
819.223 0.846
819.223 0.847
819.254 0.847
819.254 0.848
820.499 0.848
820.499 0.849
820.888 0.849
820.888 0.85
821.237 0.85
821.237 0.851
821.413 0.851
821.413 0.852
823.724 0.852
823.724 0.853
826.676 0.853
826.676 0.854
830.985 0.854
830.985 0.855
830.99 0.855
830.99 0.856
833.898 0.856
833.898 0.857
834.127 0.857
834.127 0.858
836.852 0.858
836.852 0.859
838.167 0.859
838.167 0.86
839.759 0.86
839.759 0.861
840.261 0.861
840.261 0.862
840.531 0.862
840.531 0.863
842.363 0.863
842.363 0.864
842.417 0.864
842.417 0.865
842.745 0.865
842.745 0.866
842.949 0.866
842.949 0.867
843.985 0.867
843.985 0.868
844.324 0.868
844.324 0.869
845.222 0.869
845.222 0.87
847.007 0.87
847.007 0.871
847.255 0.871
847.255 0.872
848.64 0.872
848.64 0.873
849.367 0.873
849.367 0.874
850.8 0.874
850.8 0.875
851.188 0.875
851.188 0.876
851.692 0.876
851.692 0.877
851.828 0.877
851.828 0.878
852.649 0.878
852.649 0.879
856.016 0.879
856.016 0.88
857.085 0.88
857.085 0.881
858.133 0.881
858.133 0.882
859.075 0.882
859.075 0.883
859.288 0.883
859.288 0.884
860.39 0.884
860.39 0.885
863.989 0.885
863.989 0.886
864.504 0.886
864.504 0.887
866.478 0.887
866.478 0.888
872.116 0.888
872.116 0.889
873.353 0.889
873.353 0.89
873.442 0.89
873.442 0.891
873.524 0.891
873.524 0.892
875.236 0.892
875.236 0.893
877.46 0.893
877.46 0.894
877.499 0.894
877.499 0.895
877.936 0.895
877.936 0.896
878.352 0.896
878.352 0.897
879.058 0.897
879.058 0.898
879.482 0.898
879.482 0.899
879.599 0.899
879.599 0.9
881.684 0.9
881.684 0.901
882.006 0.901
882.006 0.902
882.514 0.902
882.514 0.903
885.942 0.903
885.942 0.904
886.121 0.904
886.121 0.905
886.123 0.905
886.123 0.906
889.985 0.906
889.985 0.907
890.42 0.907
890.42 0.908
891.08 0.908
891.08 0.909
902.197 0.909
902.197 0.91
902.818 0.91
902.818 0.911
902.909 0.911
902.909 0.912
904.389 0.912
904.389 0.913
906.32 0.913
906.32 0.914
907.258 0.914
907.258 0.915
907.509 0.915
907.509 0.916
909.233 0.916
909.233 0.917
910.687 0.917
910.687 0.918
911.955 0.918
911.955 0.919
915.452 0.919
915.452 0.92
915.534 0.92
915.534 0.921
923.92 0.921
923.92 0.922
927.059 0.922
927.059 0.923
929.745 0.923
929.745 0.924
930.819 0.924
930.819 0.925
931.158 0.925
931.158 0.926
931.427 0.926
931.427 0.927
933.333 0.927
933.333 0.928
933.388 0.928
933.388 0.929
934.949 0.929
934.949 0.93
938.522 0.93
938.522 0.931
940.327 0.931
940.327 0.932
942.237 0.932
942.237 0.933
946.322 0.933
946.322 0.934
949.588 0.934
949.588 0.935
953.496 0.935
953.496 0.936
955.838 0.936
955.838 0.937
956.908 0.937
956.908 0.938
959.544 0.938
959.544 0.939
961.106 0.939
961.106 0.94
961.976 0.94
961.976 0.941
962.169 0.941
962.169 0.942
962.816 0.942
962.816 0.943
968.97 0.943
968.97 0.944
969.401 0.944
969.401 0.945
970.456 0.945
970.456 0.946
975.777 0.946
975.777 0.947
981.323 0.947
981.323 0.948
982.525 0.948
982.525 0.949
987.678 0.949
987.678 0.95
989.011 0.95
989.011 0.951
993.004 0.951
993.004 0.952
1003.61 0.952
1003.61 0.953
1004.84 0.953
1004.84 0.954
1008.56 0.954
1008.56 0.955
1013.19 0.955
1013.19 0.956
1014.58 0.956
1014.58 0.957
1021.8 0.957
1021.8 0.958
1031.43 0.958
1031.43 0.959
1032.6 0.959
1032.6 0.96
1033.13 0.96
1033.13 0.961
1033.24 0.961
1033.24 0.962
1038.29 0.962
1038.29 0.963
1039.55 0.963
1039.55 0.964
1041.2 0.964
1041.2 0.965
1046.46 0.965
1046.46 0.966
1051.46 0.966
1051.46 0.967
1055.41 0.967
1055.41 0.968
1059.54 0.968
1059.54 0.969
1070.55 0.969
1070.55 0.97
1076.89 0.97
1076.89 0.971
1079.95 0.971
1079.95 0.972
1081.44 0.972
1081.44 0.973
1085.26 0.973
1085.26 0.974
1087.54 0.974
1087.54 0.975
1092.99 0.975
1092.99 0.976
1104.69 0.976
1104.69 0.977
1110.69 0.977
1110.69 0.978
1113.81 0.978
1113.81 0.979
1123.57 0.979
1123.57 0.98
1125.18 0.98
1125.18 0.981
1128.94 0.981
1128.94 0.982
1130.02 0.982
1130.02 0.983
1136.75 0.983
1136.75 0.984
1139.63 0.984
1139.63 0.985
1150.89 0.985
1150.89 0.986
1154.31 0.986
1154.31 0.987
1162.22 0.987
1162.22 0.988
1169.7 0.988
1169.7 0.989
1171.94 0.989
1171.94 0.99
1175.07 0.99
1175.07 0.991
1181.56 0.991
1181.56 0.992
1203.15 0.992
1203.15 0.993
1243.75 0.993
1243.75 0.994
1248.37 0.994
1248.37 0.995
1263.29 0.995
1263.29 0.996
1277.89 0.996
1277.89 0.997
1279.66 0.997
1279.66 0.998
1290.79 0.998
1290.79 0.999
1364.51 0.999
1364.51 1


==> Fig7a_L4_Ideal.dat <==
0 0
0 0
0 0.216
1.9173e-05 0.216
1.9173e-05 0.217
0.00220878 0.217
0.00220878 0.218
0.0273653 0.218
0.0273653 0.219
0.0353227 0.219
0.0353227 0.22
0.0843118 0.22
0.0843118 0.221
0.345945 0.221
0.345945 0.222
0.393043 0.222
0.393043 0.223
0.631926 0.223
0.631926 0.224
0.805894 0.224
0.805894 0.225
1.41471 0.225
1.41471 0.226
1.656 0.226
1.656 0.227
2.03966 0.227
2.03966 0.228
2.26971 0.228
2.26971 0.229
3.26868 0.229
3.26868 0.23
3.54666 0.23
3.54666 0.231
5.61251 0.231
5.61251 0.232
16.9453 0.232
16.9453 0.233
42.3795 0.233
42.3795 0.234
46.5208 0.234
46.5208 0.235
47.8278 0.235
47.8278 0.236
48.9378 0.236
48.9378 0.237
50.4558 0.237
50.4558 0.238
56.4251 0.238
56.4251 0.239
57.9819 0.239
57.9819 0.24
76.9591 0.24
76.9591 0.241
80.3565 0.241
80.3565 0.242
90.3794 0.242
90.3794 0.243
95.4085 0.243
95.4085 0.244
97.7462 0.244
97.7462 0.245
105.496 0.245
105.496 0.246
110.143 0.246
110.143 0.247
119.261 0.247
119.261 0.248
140.383 0.248
140.383 0.249
142.996 0.249
142.996 0.25
147.779 0.25
147.779 0.251
154.52 0.251
154.52 0.252
154.792 0.252
154.792 0.253
167.005 0.253
167.005 0.254
176.938 0.254
176.938 0.255
185.643 0.255
185.643 0.256
193.102 0.256
193.102 0.257
200.895 0.257
200.895 0.258
207.269 0.258
207.269 0.259
210.497 0.259
210.497 0.26
211.061 0.26
211.061 0.261
220.405 0.261
220.405 0.262
232.21 0.262
232.21 0.263
239.373 0.263
239.373 0.264
252.945 0.264
252.945 0.265
269.51 0.265
269.51 0.266
283.876 0.266
283.876 0.267
297.91 0.267
297.91 0.268
298.561 0.268
298.561 0.269
306.548 0.269
306.548 0.27
322.434 0.27
322.434 0.271
327.557 0.271
327.557 0.272
361.397 0.272
361.397 0.273
376.726 0.273
376.726 0.274
379.999 0.274
379.999 0.275
380.663 0.275
380.663 0.276
383.788 0.276
383.788 0.277
389.324 0.277
389.324 0.278
393.055 0.278
393.055 0.279
394.366 0.279
394.366 0.28
403.155 0.28
403.155 0.281
406.138 0.281
406.138 0.282
411.629 0.282
411.629 0.283
412.912 0.283
412.912 0.284
415.482 0.284
415.482 0.285
418.316 0.285
418.316 0.286
420.618 0.286
420.618 0.287
420.722 0.287
420.722 0.288
426.54 0.288
426.54 0.289
428.346 0.289
428.346 0.29
438.033 0.29
438.033 0.291
438.2 0.291
438.2 0.292
438.805 0.292
438.805 0.293
439.251 0.293
439.251 0.294
447.98 0.294
447.98 0.295
449.462 0.295
449.462 0.296
453.837 0.296
453.837 0.297
454.002 0.297
454.002 0.298
455.814 0.298
455.814 0.299
456.484 0.299
456.484 0.3
456.508 0.3
456.508 0.301
456.626 0.301
456.626 0.302
457.047 0.302
457.047 0.303
457.332 0.303
457.332 0.304
463.324 0.304
463.324 0.305
467.048 0.305
467.048 0.306
468.673 0.306
468.673 0.307
470.13 0.307
470.13 0.308
470.291 0.308
470.291 0.309
473.304 0.309
473.304 0.31
476.372 0.31
476.372 0.311
476.641 0.311
476.641 0.312
481.351 0.312
481.351 0.313
482.707 0.313
482.707 0.314
482.942 0.314
482.942 0.315
483.223 0.315
483.223 0.316
485.162 0.316
485.162 0.317
486.368 0.317
486.368 0.318
488.613 0.318
488.613 0.319
489.134 0.319
489.134 0.32
491.784 0.32
491.784 0.321
492.429 0.321
492.429 0.322
492.964 0.322
492.964 0.323
493.949 0.323
493.949 0.324
494.792 0.324
494.792 0.325
498.778 0.325
498.778 0.326
499.144 0.326
499.144 0.327
499.333 0.327
499.333 0.328
499.896 0.328
499.896 0.329
501.672 0.329
501.672 0.33
502.505 0.33
502.505 0.331
505.131 0.331
505.131 0.332
507.167 0.332
507.167 0.333
508.582 0.333
508.582 0.334
508.992 0.334
508.992 0.335
509.385 0.335
509.385 0.336
509.735 0.336
509.735 0.337
511.697 0.337
511.697 0.338
512.655 0.338
512.655 0.339
512.726 0.339
512.726 0.34
514.162 0.34
514.162 0.341
515.234 0.341
515.234 0.342
516.133 0.342
516.133 0.343
520.462 0.343
520.462 0.344
521.155 0.344
521.155 0.345
522.96 0.345
522.96 0.346
524.524 0.346
524.524 0.347
524.713 0.347
524.713 0.348
525.244 0.348
525.244 0.349
527.483 0.349
527.483 0.35
529.684 0.35
529.684 0.351
531.603 0.351
531.603 0.352
533.194 0.352
533.194 0.353
533.436 0.353
533.436 0.354
533.917 0.354
533.917 0.355
541.083 0.355
541.083 0.356
543.446 0.356
543.446 0.357
544.869 0.357
544.869 0.358
545.233 0.358
545.233 0.359
545.456 0.359
545.456 0.36
546.752 0.36
546.752 0.361
547.235 0.361
547.235 0.362
547.818 0.362
547.818 0.363
549.273 0.363
549.273 0.364
549.449 0.364
549.449 0.365
549.964 0.365
549.964 0.366
551.167 0.366
551.167 0.367
551.752 0.367
551.752 0.368
554.569 0.368
554.569 0.369
557.504 0.369
557.504 0.37
558.925 0.37
558.925 0.371
559.809 0.371
559.809 0.372
564.485 0.372
564.485 0.373
564.86 0.373
564.86 0.374
565.431 0.374
565.431 0.375
568.191 0.375
568.191 0.376
568.631 0.376
568.631 0.377
572.598 0.377
572.598 0.378
579.241 0.378
579.241 0.379
579.963 0.379
579.963 0.38
580.418 0.38
580.418 0.381
581.423 0.381
581.423 0.382
583.321 0.382
583.321 0.383
584.509 0.383
584.509 0.384
586.153 0.384
586.153 0.385
586.591 0.385
586.591 0.386
588.067 0.386
588.067 0.387
592.904 0.387
592.904 0.388
592.917 0.388
592.917 0.389
593.881 0.389
593.881 0.39
595.071 0.39
595.071 0.391
595.872 0.391
595.872 0.392
596.757 0.392
596.757 0.393
597.316 0.393
597.316 0.394
599.734 0.394
599.734 0.395
603.703 0.395
603.703 0.396
604.203 0.396
604.203 0.397
607.093 0.397
607.093 0.398
608.14 0.398
608.14 0.399
608.711 0.399
608.711 0.4
611.344 0.4
611.344 0.401
614.171 0.401
614.171 0.402
622.532 0.402
622.532 0.403
622.768 0.403
622.768 0.404
624.951 0.404
624.951 0.405
626.667 0.405
626.667 0.406
637.321 0.406
637.321 0.407
642.887 0.407
642.887 0.408
644.525 0.408
644.525 0.409
645.415 0.409
645.415 0.41
649.251 0.41
649.251 0.411
650.361 0.411
650.361 0.412
652.129 0.412
652.129 0.413
656.982 0.413
656.982 0.414
660.161 0.414
660.161 0.415
661.217 0.415
661.217 0.416
668.639 0.416
668.639 0.417
674.916 0.417
674.916 0.418
675.448 0.418
675.448 0.419
680.184 0.419
680.184 0.42
682.761 0.42
682.761 0.421
684.096 0.421
684.096 0.422
685.988 0.422
685.988 0.423
688.004 0.423
688.004 0.424
688.324 0.424
688.324 0.425
688.714 0.425
688.714 0.426
689.171 0.426
689.171 0.427
689.952 0.427
689.952 0.428
690.247 0.428
690.247 0.429
690.913 0.429
690.913 0.43
692.363 0.43
692.363 0.431
692.494 0.431
692.494 0.432
693.694 0.432
693.694 0.433
694.003 0.433
694.003 0.434
694.358 0.434
694.358 0.435
694.963 0.435
694.963 0.436
699.013 0.436
699.013 0.437
700.096 0.437
700.096 0.438
700.292 0.438
700.292 0.439
702.72 0.439
702.72 0.44
706.263 0.44
706.263 0.441
707.498 0.441
707.498 0.442
708.27 0.442
708.27 0.443
709.576 0.443
709.576 0.444
710.228 0.444
710.228 0.445
710.565 0.445
710.565 0.446
712.416 0.446
712.416 0.447
713.079 0.447
713.079 0.448
713.29 0.448
713.29 0.449
713.771 0.449
713.771 0.45
715.698 0.45
715.698 0.451
716.008 0.451
716.008 0.452
717.537 0.452
717.537 0.453
717.563 0.453
717.563 0.454
719.625 0.454
719.625 0.455
720.061 0.455
720.061 0.456
722.182 0.456
722.182 0.457
722.531 0.457
722.531 0.458
722.81 0.458
722.81 0.459
723.583 0.459
723.583 0.46
723.705 0.46
723.705 0.461
723.746 0.461
723.746 0.462
724.202 0.462
724.202 0.463
724.239 0.463
724.239 0.464
726.203 0.464
726.203 0.465
726.402 0.465
726.402 0.466
727.522 0.466
727.522 0.467
728.573 0.467
728.573 0.468
729.21 0.468
729.21 0.469
730.811 0.469
730.811 0.47
731.44 0.47
731.44 0.471
731.608 0.471
731.608 0.472
731.653 0.472
731.653 0.473
732.393 0.473
732.393 0.474
732.47 0.474
732.47 0.475
732.864 0.475
732.864 0.476
733.972 0.476
733.972 0.477
734.175 0.477
734.175 0.478
734.185 0.478
734.185 0.479
737.444 0.479
737.444 0.48
737.754 0.48
737.754 0.481
740.107 0.481
740.107 0.482
740.258 0.482
740.258 0.483
740.757 0.483
740.757 0.484
741.146 0.484
741.146 0.485
741.187 0.485
741.187 0.486
741.337 0.486
741.337 0.487
741.341 0.487
741.341 0.488
741.411 0.488
741.411 0.489
741.544 0.489
741.544 0.49
742.408 0.49
742.408 0.491
743.287 0.491
743.287 0.492
743.377 0.492
743.377 0.493
744.548 0.493
744.548 0.494
745.41 0.494
745.41 0.495
745.678 0.495
745.678 0.496
747.167 0.496
747.167 0.497
747.591 0.497
747.591 0.498
748.641 0.498
748.641 0.499
750.714 0.499
750.714 0.5
752.59 0.5
752.59 0.501
754.528 0.501
754.528 0.502
754.907 0.502
754.907 0.503
754.945 0.503
754.945 0.504
755.25 0.504
755.25 0.505
755.523 0.505
755.523 0.506
755.836 0.506
755.836 0.507
757.66 0.507
757.66 0.508
759.651 0.508
759.651 0.509
762.09 0.509
762.09 0.51
762.147 0.51
762.147 0.511
763.104 0.511
763.104 0.512
763.464 0.512
763.464 0.513
763.55 0.513
763.55 0.514
763.931 0.514
763.931 0.515
764.496 0.515
764.496 0.516
764.542 0.516
764.542 0.517
764.967 0.517
764.967 0.518
766.278 0.518
766.278 0.519
766.494 0.519
766.494 0.52
766.581 0.52
766.581 0.521
767.157 0.521
767.157 0.522
769.247 0.522
769.247 0.523
769.556 0.523
769.556 0.524
770.268 0.524
770.268 0.525
771.724 0.525
771.724 0.526
772.031 0.526
772.031 0.527
772.568 0.527
772.568 0.528
774.225 0.528
774.225 0.529
774.518 0.529
774.518 0.53
774.732 0.53
774.732 0.531
777.994 0.531
777.994 0.532
780.082 0.532
780.082 0.533
780.203 0.533
780.203 0.534
780.375 0.534
780.375 0.535
781.224 0.535
781.224 0.536
782.04 0.536
782.04 0.537
782.365 0.537
782.365 0.538
782.835 0.538
782.835 0.539
784.536 0.539
784.536 0.54
784.704 0.54
784.704 0.541
784.757 0.541
784.757 0.542
785.247 0.542
785.247 0.543
785.381 0.543
785.381 0.544
786.934 0.544
786.934 0.545
787.123 0.545
787.123 0.546
787.167 0.546
787.167 0.547
787.258 0.547
787.258 0.548
789.444 0.548
789.444 0.549
789.461 0.549
789.461 0.55
790.293 0.55
790.293 0.551
791.405 0.551
791.405 0.552
792.849 0.552
792.849 0.553
792.886 0.553
792.886 0.554
793.417 0.554
793.417 0.555
794.789 0.555
794.789 0.556
795.588 0.556
795.588 0.557
796.082 0.557
796.082 0.558
797.451 0.558
797.451 0.559
797.645 0.559
797.645 0.56
797.984 0.56
797.984 0.561
798.816 0.561
798.816 0.562
801.667 0.562
801.667 0.563
802.407 0.563
802.407 0.564
803.713 0.564
803.713 0.565
804.447 0.565
804.447 0.566
804.751 0.566
804.751 0.567
805.518 0.567
805.518 0.568
805.589 0.568
805.589 0.569
805.656 0.569
805.656 0.57
805.717 0.57
805.717 0.571
805.768 0.571
805.768 0.572
806.441 0.572
806.441 0.573
806.558 0.573
806.558 0.574
807.405 0.574
807.405 0.575
808.42 0.575
808.42 0.576
808.566 0.576
808.566 0.577
809.008 0.577
809.008 0.578
809.868 0.578
809.868 0.579
810.075 0.579
810.075 0.58
810.716 0.58
810.716 0.581
811.538 0.581
811.538 0.582
813.953 0.582
813.953 0.583
814.026 0.583
814.026 0.584
814.91 0.584
814.91 0.585
816.082 0.585
816.082 0.586
816.672 0.586
816.672 0.587
819.939 0.587
819.939 0.588
821.73 0.588
821.73 0.589
821.755 0.589
821.755 0.59
822.416 0.59
822.416 0.591
823.114 0.591
823.114 0.592
823.972 0.592
823.972 0.593
824.279 0.593
824.279 0.594
824.361 0.594
824.361 0.595
824.61 0.595
824.61 0.596
825.073 0.596
825.073 0.597
825.581 0.597
825.581 0.598
825.59 0.598
825.59 0.599
825.63 0.599
825.63 0.6
826.803 0.6
826.803 0.601
826.848 0.601
826.848 0.602
827.155 0.602
827.155 0.603
827.186 0.603
827.186 0.604
827.274 0.604
827.274 0.605
827.581 0.605
827.581 0.606
827.743 0.606
827.743 0.607
827.781 0.607
827.781 0.608
828.259 0.608
828.259 0.609
828.497 0.609
828.497 0.61
828.579 0.61
828.579 0.611
828.951 0.611
828.951 0.612
829.102 0.612
829.102 0.613
829.271 0.613
829.271 0.614
829.28 0.614
829.28 0.615
830.356 0.615
830.356 0.616
830.913 0.616
830.913 0.617
831.212 0.617
831.212 0.618
832.906 0.618
832.906 0.619
833.119 0.619
833.119 0.62
833.379 0.62
833.379 0.621
833.577 0.621
833.577 0.622
834.544 0.622
834.544 0.623
834.658 0.623
834.658 0.624
834.787 0.624
834.787 0.625
835.982 0.625
835.982 0.626
836.307 0.626
836.307 0.627
837.26 0.627
837.26 0.628
838.087 0.628
838.087 0.629
838.151 0.629
838.151 0.63
839.345 0.63
839.345 0.631
839.77 0.631
839.77 0.632
843.823 0.632
843.823 0.633
843.944 0.633
843.944 0.634
844.138 0.634
844.138 0.635
844.551 0.635
844.551 0.636
845.613 0.636
845.613 0.637
846.17 0.637
846.17 0.638
846.265 0.638
846.265 0.639
846.359 0.639
846.359 0.64
846.692 0.64
846.692 0.641
846.931 0.641
846.931 0.642
847.1 0.642
847.1 0.643
847.342 0.643
847.342 0.644
847.627 0.644
847.627 0.645
848.799 0.645
848.799 0.646
849.765 0.646
849.765 0.647
850.356 0.647
850.356 0.648
852.283 0.648
852.283 0.649
853.118 0.649
853.118 0.65
853.244 0.65
853.244 0.651
853.998 0.651
853.998 0.652
855.018 0.652
855.018 0.653
855.174 0.653
855.174 0.654
856.208 0.654
856.208 0.655
856.51 0.655
856.51 0.656
857.103 0.656
857.103 0.657
857.109 0.657
857.109 0.658
857.709 0.658
857.709 0.659
858.399 0.659
858.399 0.66
858.992 0.66
858.992 0.661
859.464 0.661
859.464 0.662
860.505 0.662
860.505 0.663
860.726 0.663
860.726 0.664
860.976 0.664
860.976 0.665
862.061 0.665
862.061 0.666
862.197 0.666
862.197 0.667
863.94 0.667
863.94 0.668
864.859 0.668
864.859 0.669
865.573 0.669
865.573 0.67
865.848 0.67
865.848 0.671
866.922 0.671
866.922 0.672
867.452 0.672
867.452 0.673
867.797 0.673
867.797 0.674
869.082 0.674
869.082 0.675
870.154 0.675
870.154 0.676
871.217 0.676
871.217 0.677
871.472 0.677
871.472 0.678
871.558 0.678
871.558 0.679
871.61 0.679
871.61 0.68
871.673 0.68
871.673 0.681
871.871 0.681
871.871 0.682
872.504 0.682
872.504 0.683
872.917 0.683
872.917 0.684
873.087 0.684
873.087 0.685
873.413 0.685
873.413 0.686
873.612 0.686
873.612 0.687
873.872 0.687
873.872 0.688
874.166 0.688
874.166 0.689
874.525 0.689
874.525 0.69
874.594 0.69
874.594 0.691
876.59 0.691
876.59 0.692
876.866 0.692
876.866 0.693
876.947 0.693
876.947 0.694
877.026 0.694
877.026 0.695
877.236 0.695
877.236 0.696
877.311 0.696
877.311 0.697
878.3 0.697
878.3 0.698
879.326 0.698
879.326 0.699
880.21 0.699
880.21 0.7
880.762 0.7
880.762 0.701
882.369 0.701
882.369 0.702
883.828 0.702
883.828 0.703
884.053 0.703
884.053 0.704
885.068 0.704
885.068 0.705
885.388 0.705
885.388 0.706
885.629 0.706
885.629 0.707
885.869 0.707
885.869 0.708
886.526 0.708
886.526 0.709
886.773 0.709
886.773 0.71
886.919 0.71
886.919 0.711
887.97 0.711
887.97 0.712
888.199 0.712
888.199 0.713
888.265 0.713
888.265 0.714
888.537 0.714
888.537 0.715
889.068 0.715
889.068 0.716
889.301 0.716
889.301 0.717
890.273 0.717
890.273 0.718
892.502 0.718
892.502 0.719
892.912 0.719
892.912 0.72
892.952 0.72
892.952 0.721
892.96 0.721
892.96 0.722
893.068 0.722
893.068 0.723
893.499 0.723
893.499 0.724
893.75 0.724
893.75 0.725
895.759 0.725
895.759 0.726
896.185 0.726
896.185 0.727
896.888 0.727
896.888 0.728
897.285 0.728
897.285 0.729
897.469 0.729
897.469 0.73
897.916 0.73
897.916 0.731
898.146 0.731
898.146 0.732
898.889 0.732
898.889 0.733
899.96 0.733
899.96 0.734
900.138 0.734
900.138 0.735
900.409 0.735
900.409 0.736
900.443 0.736
900.443 0.737
901.19 0.737
901.19 0.738
901.458 0.738
901.458 0.739
902.549 0.739
902.549 0.74
902.598 0.74
902.598 0.741
903.395 0.741
903.395 0.742
903.404 0.742
903.404 0.743
903.945 0.743
903.945 0.744
905.2 0.744
905.2 0.745
906.079 0.745
906.079 0.746
906.263 0.746
906.263 0.747
907.226 0.747
907.226 0.748
908.009 0.748
908.009 0.749
908.483 0.749
908.483 0.75
909.523 0.75
909.523 0.751
909.992 0.751
909.992 0.752
910.693 0.752
910.693 0.753
911.618 0.753
911.618 0.754
912.139 0.754
912.139 0.755
912.758 0.755
912.758 0.756
913.787 0.756
913.787 0.757
913.91 0.757
913.91 0.758
914.615 0.758
914.615 0.759
914.942 0.759
914.942 0.76
915.603 0.76
915.603 0.761
917.86 0.761
917.86 0.762
918.828 0.762
918.828 0.763
920.236 0.763
920.236 0.764
921.736 0.764
921.736 0.765
922.538 0.765
922.538 0.766
922.863 0.766
922.863 0.767
922.963 0.767
922.963 0.768
922.986 0.768
922.986 0.769
923.732 0.769
923.732 0.77
924.399 0.77
924.399 0.771
926.212 0.771
926.212 0.772
926.308 0.772
926.308 0.773
926.938 0.773
926.938 0.774
927.156 0.774
927.156 0.775
927.719 0.775
927.719 0.776
927.982 0.776
927.982 0.777
928.422 0.777
928.422 0.778
928.5 0.778
928.5 0.779
930.331 0.779
930.331 0.78
931.884 0.78
931.884 0.781
933.65 0.781
933.65 0.782
933.667 0.782
933.667 0.783
934.29 0.783
934.29 0.784
934.789 0.784
934.789 0.785
935.888 0.785
935.888 0.786
936.971 0.786
936.971 0.787
936.974 0.787
936.974 0.788
937.27 0.788
937.27 0.789
937.449 0.789
937.449 0.79
938.896 0.79
938.896 0.791
939.242 0.791
939.242 0.792
939.306 0.792
939.306 0.793
939.945 0.793
939.945 0.794
939.947 0.794
939.947 0.795
940.41 0.795
940.41 0.796
940.671 0.796
940.671 0.797
941.037 0.797
941.037 0.798
941.479 0.798
941.479 0.799
942.167 0.799
942.167 0.8
943.08 0.8
943.08 0.801
943.154 0.801
943.154 0.802
944.77 0.802
944.77 0.803
947.21 0.803
947.21 0.804
947.965 0.804
947.965 0.805
948.228 0.805
948.228 0.806
948.37 0.806
948.37 0.807
949.915 0.807
949.915 0.808
950.259 0.808
950.259 0.809
952.661 0.809
952.661 0.81
952.875 0.81
952.875 0.811
954.007 0.811
954.007 0.812
954.184 0.812
954.184 0.813
954.242 0.813
954.242 0.814
955.209 0.814
955.209 0.815
955.588 0.815
955.588 0.816
956.582 0.816
956.582 0.817
957.618 0.817
957.618 0.818
959.454 0.818
959.454 0.819
959.477 0.819
959.477 0.82
959.815 0.82
959.815 0.821
960.118 0.821
960.118 0.822
961.505 0.822
961.505 0.823
962.813 0.823
962.813 0.824
963.911 0.824
963.911 0.825
964.413 0.825
964.413 0.826
965.221 0.826
965.221 0.827
965.794 0.827
965.794 0.828
967.438 0.828
967.438 0.829
969.115 0.829
969.115 0.83
969.224 0.83
969.224 0.831
970.713 0.831
970.713 0.832
971.184 0.832
971.184 0.833
971.364 0.833
971.364 0.834
972.988 0.834
972.988 0.835
973.173 0.835
973.173 0.836
973.798 0.836
973.798 0.837
974.03 0.837
974.03 0.838
975.453 0.838
975.453 0.839
975.832 0.839
975.832 0.84
978.307 0.84
978.307 0.841
978.536 0.841
978.536 0.842
979.011 0.842
979.011 0.843
979.137 0.843
979.137 0.844
979.34 0.844
979.34 0.845
980.083 0.845
980.083 0.846
981.234 0.846
981.234 0.847
982.55 0.847
982.55 0.848
982.632 0.848
982.632 0.849
982.967 0.849
982.967 0.85
984.196 0.85
984.196 0.851
984.412 0.851
984.412 0.852
984.939 0.852
984.939 0.853
986.574 0.853
986.574 0.854
988.003 0.854
988.003 0.855
988.473 0.855
988.473 0.856
988.765 0.856
988.765 0.857
988.789 0.857
988.789 0.858
989.519 0.858
989.519 0.859
989.928 0.859
989.928 0.86
990.333 0.86
990.333 0.861
991.762 0.861
991.762 0.862
994.958 0.862
994.958 0.863
995.89 0.863
995.89 0.864
996.315 0.864
996.315 0.865
1000.8 0.865
1000.8 0.866
1002.71 0.866
1002.71 0.867
1003.64 0.867
1003.64 0.868
1004.88 0.868
1004.88 0.869
1005.08 0.869
1005.08 0.87
1005.2 0.87
1005.2 0.871
1007.86 0.871
1007.86 0.872
1008.14 0.872
1008.14 0.873
1008.57 0.873
1008.57 0.874
1008.97 0.874
1008.97 0.875
1010.26 0.875
1010.26 0.876
1010.44 0.876
1010.44 0.877
1010.68 0.877
1010.68 0.878
1012.76 0.878
1012.76 0.879
1012.87 0.879
1012.87 0.88
1013.12 0.88
1013.12 0.881
1013.77 0.881
1013.77 0.882
1014.88 0.882
1014.88 0.883
1015.17 0.883
1015.17 0.884
1015.36 0.884
1015.36 0.885
1018.13 0.885
1018.13 0.886
1018.43 0.886
1018.43 0.887
1020.28 0.887
1020.28 0.888
1022.22 0.888
1022.22 0.889
1023.12 0.889
1023.12 0.89
1024.08 0.89
1024.08 0.891
1025.9 0.891
1025.9 0.892
1026.75 0.892
1026.75 0.893
1026.81 0.893
1026.81 0.894
1027.7 0.894
1027.7 0.895
1029.28 0.895
1029.28 0.896
1030.72 0.896
1030.72 0.897
1037.38 0.897
1037.38 0.898
1041.25 0.898
1041.25 0.899
1041.27 0.899
1041.27 0.9
1042.67 0.9
1042.67 0.901
1044.2 0.901
1044.2 0.902
1045.27 0.902
1045.27 0.903
1045.58 0.903
1045.58 0.904
1047.07 0.904
1047.07 0.905
1047.92 0.905
1047.92 0.906
1047.94 0.906
1047.94 0.907
1049.01 0.907
1049.01 0.908
1049.06 0.908
1049.06 0.909
1049.68 0.909
1049.68 0.91
1050.04 0.91
1050.04 0.911
1052.75 0.911
1052.75 0.912
1053.91 0.912
1053.91 0.913
1055.71 0.913
1055.71 0.914
1057.99 0.914
1057.99 0.915
1063.48 0.915
1063.48 0.916
1064.01 0.916
1064.01 0.917
1064.8 0.917
1064.8 0.918
1065.44 0.918
1065.44 0.919
1066.7 0.919
1066.7 0.92
1069.9 0.92
1069.9 0.921
1071.18 0.921
1071.18 0.922
1074.46 0.922
1074.46 0.923
1074.56 0.923
1074.56 0.924
1076.63 0.924
1076.63 0.925
1077.49 0.925
1077.49 0.926
1078.97 0.926
1078.97 0.927
1083.14 0.927
1083.14 0.928
1084.65 0.928
1084.65 0.929
1085.67 0.929
1085.67 0.93
1087.41 0.93
1087.41 0.931
1088.11 0.931
1088.11 0.932
1088.19 0.932
1088.19 0.933
1088.94 0.933
1088.94 0.934
1092.11 0.934
1092.11 0.935
1093.62 0.935
1093.62 0.936
1094.75 0.936
1094.75 0.937
1095.01 0.937
1095.01 0.938
1096.59 0.938
1096.59 0.939
1096.92 0.939
1096.92 0.94
1102.17 0.94
1102.17 0.941
1103.1 0.941
1103.1 0.942
1104.69 0.942
1104.69 0.943
1118 0.943
1118 0.944
1118.97 0.944
1118.97 0.945
1124.21 0.945
1124.21 0.946
1125.93 0.946
1125.93 0.947
1126.36 0.947
1126.36 0.948
1126.97 0.948
1126.97 0.949
1127.8 0.949
1127.8 0.95
1128.76 0.95
1128.76 0.951
1128.9 0.951
1128.9 0.952
1131.58 0.952
1131.58 0.953
1133.04 0.953
1133.04 0.954
1135.09 0.954
1135.09 0.955
1143.43 0.955
1143.43 0.956
1144.71 0.956
1144.71 0.957
1150.77 0.957
1150.77 0.958
1151.7 0.958
1151.7 0.959
1153.31 0.959
1153.31 0.96
1155 0.96
1155 0.961
1156.35 0.961
1156.35 0.962
1161.58 0.962
1161.58 0.963
1174.31 0.963
1174.31 0.964
1176.96 0.964
1176.96 0.965
1180.1 0.965
1180.1 0.966
1181.9 0.966
1181.9 0.967
1183.81 0.967
1183.81 0.968
1183.86 0.968
1183.86 0.969
1188.68 0.969
1188.68 0.97
1195.49 0.97
1195.49 0.971
1197 0.971
1197 0.972
1199.92 0.972
1199.92 0.973
1203.48 0.973
1203.48 0.974
1209.12 0.974
1209.12 0.975
1215.9 0.975
1215.9 0.976
1217.4 0.976
1217.4 0.977
1219.82 0.977
1219.82 0.978
1224.45 0.978
1224.45 0.979
1226.47 0.979
1226.47 0.98
1227.41 0.98
1227.41 0.981
1230.67 0.981
1230.67 0.982
1232.7 0.982
1232.7 0.983
1234.31 0.983
1234.31 0.984
1237.17 0.984
1237.17 0.985
1237.72 0.985
1237.72 0.986
1238.69 0.986
1238.69 0.987
1260.42 0.987
1260.42 0.988
1271.71 0.988
1271.71 0.989
1277.23 0.989
1277.23 0.99
1284.18 0.99
1284.18 0.991
1305.12 0.991
1305.12 0.992
1306.89 0.992
1306.89 0.993
1311.66 0.993
1311.66 0.994
1342.03 0.994
1342.03 0.995
1343.42 0.995
1343.42 0.996
1346.77 0.996
1346.77 0.997
1371.89 0.997
1371.89 0.998
1391.13 0.998
1391.13 0.999
1625.23 0.999
1625.23 1


==> Fig7a_L4_Realistic.dat <==
0 0
0 0
0 0.339
0.131708 0.339
0.131708 0.34
0.177945 0.34
0.177945 0.341
0.221463 0.341
0.221463 0.342
0.246445 0.342
0.246445 0.343
1.09068 0.343
1.09068 0.344
1.40008 0.344
1.40008 0.345
2.59109 0.345
2.59109 0.346
3.40417 0.346
3.40417 0.347
4.92931 0.347
4.92931 0.348
4.95761 0.348
4.95761 0.349
6.67398 0.349
6.67398 0.35
8.27444 0.35
8.27444 0.351
8.51725 0.351
8.51725 0.352
12.7511 0.352
12.7511 0.353
14.1599 0.353
14.1599 0.354
15.8667 0.354
15.8667 0.355
30.7477 0.355
30.7477 0.356
36.0752 0.356
36.0752 0.357
42.8609 0.357
42.8609 0.358
50.5657 0.358
50.5657 0.359
55.8044 0.359
55.8044 0.36
58.7188 0.36
58.7188 0.361
60.3752 0.361
60.3752 0.362
66.2397 0.362
66.2397 0.363
67.8892 0.363
67.8892 0.364
68.7095 0.364
68.7095 0.365
79.1767 0.365
79.1767 0.366
87.5724 0.366
87.5724 0.367
90.6113 0.367
90.6113 0.368
97.8046 0.368
97.8046 0.369
103.171 0.369
103.171 0.37
105.097 0.37
105.097 0.371
105.444 0.371
105.444 0.372
107.864 0.372
107.864 0.373
115.543 0.373
115.543 0.374
122.663 0.374
122.663 0.375
130.71 0.375
130.71 0.376
139.506 0.376
139.506 0.377
145.63 0.377
145.63 0.378
145.724 0.378
145.724 0.379
153.588 0.379
153.588 0.38
153.785 0.38
153.785 0.381
156.067 0.381
156.067 0.382
161.571 0.382
161.571 0.383
178.1 0.383
178.1 0.384
185.449 0.384
185.449 0.385
187.361 0.385
187.361 0.386
192.723 0.386
192.723 0.387
202.788 0.387
202.788 0.388
206.826 0.388
206.826 0.389
229.422 0.389
229.422 0.39
236.294 0.39
236.294 0.391
249.289 0.391
249.289 0.392
265.155 0.392
265.155 0.393
266.688 0.393
266.688 0.394
276.244 0.394
276.244 0.395
278.64 0.395
278.64 0.396
279.802 0.396
279.802 0.397
286.321 0.397
286.321 0.398
290.796 0.398
290.796 0.399
293.47 0.399
293.47 0.4
303.213 0.4
303.213 0.401
304.962 0.401
304.962 0.402
305.082 0.402
305.082 0.403
311.365 0.403
311.365 0.404
317.257 0.404
317.257 0.405
321.958 0.405
321.958 0.406
322.02 0.406
322.02 0.407
323.224 0.407
323.224 0.408
325.23 0.408
325.23 0.409
327.596 0.409
327.596 0.41
336.428 0.41
336.428 0.411
341.806 0.411
341.806 0.412
346.743 0.412
346.743 0.413
349.777 0.413
349.777 0.414
353.814 0.414
353.814 0.415
355.197 0.415
355.197 0.416
356.893 0.416
356.893 0.417
360.534 0.417
360.534 0.418
364.124 0.418
364.124 0.419
364.352 0.419
364.352 0.42
368.048 0.42
368.048 0.421
369.137 0.421
369.137 0.422
369.915 0.422
369.915 0.423
370.123 0.423
370.123 0.424
373.138 0.424
373.138 0.425
378.383 0.425
378.383 0.426
380.467 0.426
380.467 0.427
380.689 0.427
380.689 0.428
382.126 0.428
382.126 0.429
385.699 0.429
385.699 0.43
388.282 0.43
388.282 0.431
391.543 0.431
391.543 0.432
393.724 0.432
393.724 0.433
395.812 0.433
395.812 0.434
398.58 0.434
398.58 0.435
399.691 0.435
399.691 0.436
400.607 0.436
400.607 0.437
402.335 0.437
402.335 0.438
405.105 0.438
405.105 0.439
405.342 0.439
405.342 0.44
406.697 0.44
406.697 0.441
409.808 0.441
409.808 0.442
411.554 0.442
411.554 0.443
412.488 0.443
412.488 0.444
412.638 0.444
412.638 0.445
414.675 0.445
414.675 0.446
415.207 0.446
415.207 0.447
416.62 0.447
416.62 0.448
417.6 0.448
417.6 0.449
418.095 0.449
418.095 0.45
421.501 0.45
421.501 0.451
421.859 0.451
421.859 0.452
422.777 0.452
422.777 0.453
423.273 0.453
423.273 0.454
426.922 0.454
426.922 0.455
427.384 0.455
427.384 0.456
428.324 0.456
428.324 0.457
429.444 0.457
429.444 0.458
429.873 0.458
429.873 0.459
434.589 0.459
434.589 0.46
437.148 0.46
437.148 0.461
438.658 0.461
438.658 0.462
439.171 0.462
439.171 0.463
442.7 0.463
442.7 0.464
443.639 0.464
443.639 0.465
444.451 0.465
444.451 0.466
446.487 0.466
446.487 0.467
447.605 0.467
447.605 0.468
447.825 0.468
447.825 0.469
447.898 0.469
447.898 0.47
448.705 0.47
448.705 0.471
454.596 0.471
454.596 0.472
454.898 0.472
454.898 0.473
454.923 0.473
454.923 0.474
457.046 0.474
457.046 0.475
457.909 0.475
457.909 0.476
458.32 0.476
458.32 0.477
459.538 0.477
459.538 0.478
460.042 0.478
460.042 0.479
470.225 0.479
470.225 0.48
470.25 0.48
470.25 0.481
472.573 0.481
472.573 0.482
477.016 0.482
477.016 0.483
477.984 0.483
477.984 0.484
478.173 0.484
478.173 0.485
478.8 0.485
478.8 0.486
480.142 0.486
480.142 0.487
480.53 0.487
480.53 0.488
480.702 0.488
480.702 0.489
482.547 0.489
482.547 0.49
485.241 0.49
485.241 0.491
488.528 0.491
488.528 0.492
489.434 0.492
489.434 0.493
491.366 0.493
491.366 0.494
493.314 0.494
493.314 0.495
494.96 0.495
494.96 0.496
495.081 0.496
495.081 0.497
495.737 0.497
495.737 0.498
496.806 0.498
496.806 0.499
497.265 0.499
497.265 0.5
502.749 0.5
502.749 0.501
503.232 0.501
503.232 0.502
506.172 0.502
506.172 0.503
506.561 0.503
506.561 0.504
507.298 0.504
507.298 0.505
508.806 0.505
508.806 0.506
511.843 0.506
511.843 0.507
515.434 0.507
515.434 0.508
515.617 0.508
515.617 0.509
517.737 0.509
517.737 0.51
524.613 0.51
524.613 0.511
527.6 0.511
527.6 0.512
529.514 0.512
529.514 0.513
529.532 0.513
529.532 0.514
530.297 0.514
530.297 0.515
535.855 0.515
535.855 0.516
539.779 0.516
539.779 0.517
543.48 0.517
543.48 0.518
544.881 0.518
544.881 0.519
544.979 0.519
544.979 0.52
547.775 0.52
547.775 0.521
556.851 0.521
556.851 0.522
562.042 0.522
562.042 0.523
569.609 0.523
569.609 0.524
571.397 0.524
571.397 0.525
577.442 0.525
577.442 0.526
580.611 0.526
580.611 0.527
582.511 0.527
582.511 0.528
582.908 0.528
582.908 0.529
583.182 0.529
583.182 0.53
583.324 0.53
583.324 0.531
584.074 0.531
584.074 0.532
584.107 0.532
584.107 0.533
586.896 0.533
586.896 0.534
588.672 0.534
588.672 0.535
588.846 0.535
588.846 0.536
593.55 0.536
593.55 0.537
597.544 0.537
597.544 0.538
599.018 0.538
599.018 0.539
602.829 0.539
602.829 0.54
607.829 0.54
607.829 0.541
609.716 0.541
609.716 0.542
611.049 0.542
611.049 0.543
614.154 0.543
614.154 0.544
614.942 0.544
614.942 0.545
617.261 0.545
617.261 0.546
619.504 0.546
619.504 0.547
621.428 0.547
621.428 0.548
622.621 0.548
622.621 0.549
624.865 0.549
624.865 0.55
626.419 0.55
626.419 0.551
628.693 0.551
628.693 0.552
630.944 0.552
630.944 0.553
630.976 0.553
630.976 0.554
631.955 0.554
631.955 0.555
634.223 0.555
634.223 0.556
638.43 0.556
638.43 0.557
639.695 0.557
639.695 0.558
646.657 0.558
646.657 0.559
649.882 0.559
649.882 0.56
651.319 0.56
651.319 0.561
652.005 0.561
652.005 0.562
652.365 0.562
652.365 0.563
652.781 0.563
652.781 0.564
653.949 0.564
653.949 0.565
656.092 0.565
656.092 0.566
657.378 0.566
657.378 0.567
659.729 0.567
659.729 0.568
660.47 0.568
660.47 0.569
660.618 0.569
660.618 0.57
661.936 0.57
661.936 0.571
662.611 0.571
662.611 0.572
665.119 0.572
665.119 0.573
666.025 0.573
666.025 0.574
666.549 0.574
666.549 0.575
667.751 0.575
667.751 0.576
667.797 0.576
667.797 0.577
668.457 0.577
668.457 0.578
670.198 0.578
670.198 0.579
670.731 0.579
670.731 0.58
671.071 0.58
671.071 0.581
671.141 0.581
671.141 0.582
671.261 0.582
671.261 0.583
671.772 0.583
671.772 0.584
672.617 0.584
672.617 0.585
674.567 0.585
674.567 0.586
677.93 0.586
677.93 0.587
678.42 0.587
678.42 0.588
678.858 0.588
678.858 0.589
679.09 0.589
679.09 0.59
679.14 0.59
679.14 0.591
679.978 0.591
679.978 0.592
680.074 0.592
680.074 0.593
680.751 0.593
680.751 0.594
680.794 0.594
680.794 0.595
681.136 0.595
681.136 0.596
681.366 0.596
681.366 0.597
681.64 0.597
681.64 0.598
682.163 0.598
682.163 0.599
683.75 0.599
683.75 0.6
684.525 0.6
684.525 0.601
685.083 0.601
685.083 0.602
685.38 0.602
685.38 0.603
686.074 0.603
686.074 0.604
687.113 0.604
687.113 0.605
689.775 0.605
689.775 0.606
690.847 0.606
690.847 0.607
691.128 0.607
691.128 0.608
692.01 0.608
692.01 0.609
692.728 0.609
692.728 0.61
693.696 0.61
693.696 0.611
695.741 0.611
695.741 0.612
697.253 0.612
697.253 0.613
698.558 0.613
698.558 0.614
698.978 0.614
698.978 0.615
699.205 0.615
699.205 0.616
701.323 0.616
701.323 0.617
702.189 0.617
702.189 0.618
702.339 0.618
702.339 0.619
702.474 0.619
702.474 0.62
703.641 0.62
703.641 0.621
705.334 0.621
705.334 0.622
706.07 0.622
706.07 0.623
707.589 0.623
707.589 0.624
708.276 0.624
708.276 0.625
709.064 0.625
709.064 0.626
709.338 0.626
709.338 0.627
709.452 0.627
709.452 0.628
710.249 0.628
710.249 0.629
712.706 0.629
712.706 0.63
713.151 0.63
713.151 0.631
714.42 0.631
714.42 0.632
715.237 0.632
715.237 0.633
715.485 0.633
715.485 0.634
716.407 0.634
716.407 0.635
716.798 0.635
716.798 0.636
717.609 0.636
717.609 0.637
719.359 0.637
719.359 0.638
719.492 0.638
719.492 0.639
720.82 0.639
720.82 0.64
721.761 0.64
721.761 0.641
723.481 0.641
723.481 0.642
723.567 0.642
723.567 0.643
723.747 0.643
723.747 0.644
724.011 0.644
724.011 0.645
724.284 0.645
724.284 0.646
724.845 0.646
724.845 0.647
726.321 0.647
726.321 0.648
726.755 0.648
726.755 0.649
728.237 0.649
728.237 0.65
730.005 0.65
730.005 0.651
731.038 0.651
731.038 0.652
731.435 0.652
731.435 0.653
732.644 0.653
732.644 0.654
733.4 0.654
733.4 0.655
734.114 0.655
734.114 0.656
734.832 0.656
734.832 0.657
735.698 0.657
735.698 0.658
736.564 0.658
736.564 0.659
736.601 0.659
736.601 0.66
737.944 0.66
737.944 0.661
737.956 0.661
737.956 0.662
739.176 0.662
739.176 0.663
739.906 0.663
739.906 0.664
741.662 0.664
741.662 0.665
742.84 0.665
742.84 0.666
743.839 0.666
743.839 0.667
746.936 0.667
746.936 0.668
749.074 0.668
749.074 0.669
749.133 0.669
749.133 0.67
749.295 0.67
749.295 0.671
750.628 0.671
750.628 0.672
750.687 0.672
750.687 0.673
750.797 0.673
750.797 0.674
751.27 0.674
751.27 0.675
751.442 0.675
751.442 0.676
752.296 0.676
752.296 0.677
753.485 0.677
753.485 0.678
753.838 0.678
753.838 0.679
754.245 0.679
754.245 0.68
754.569 0.68
754.569 0.681
755.49 0.681
755.49 0.682
755.92 0.682
755.92 0.683
757.467 0.683
757.467 0.684
758.164 0.684
758.164 0.685
760.365 0.685
760.365 0.686
760.611 0.686
760.611 0.687
761.042 0.687
761.042 0.688
761.135 0.688
761.135 0.689
761.368 0.689
761.368 0.69
761.853 0.69
761.853 0.691
761.965 0.691
761.965 0.692
762.255 0.692
762.255 0.693
762.365 0.693
762.365 0.694
762.711 0.694
762.711 0.695
764.435 0.695
764.435 0.696
765.226 0.696
765.226 0.697
766.974 0.697
766.974 0.698
769.54 0.698
769.54 0.699
770.59 0.699
770.59 0.7
770.791 0.7
770.791 0.701
770.835 0.701
770.835 0.702
771.092 0.702
771.092 0.703
771.556 0.703
771.556 0.704
771.57 0.704
771.57 0.705
771.792 0.705
771.792 0.706
772.384 0.706
772.384 0.707
772.43 0.707
772.43 0.708
772.858 0.708
772.858 0.709
773.027 0.709
773.027 0.71
773.492 0.71
773.492 0.711
774.402 0.711
774.402 0.712
774.69 0.712
774.69 0.713
775.143 0.713
775.143 0.714
775.306 0.714
775.306 0.715
775.517 0.715
775.517 0.716
776.605 0.716
776.605 0.717
777.073 0.717
777.073 0.718
778.733 0.718
778.733 0.719
779.572 0.719
779.572 0.72
780.061 0.72
780.061 0.721
781.414 0.721
781.414 0.722
782.049 0.722
782.049 0.723
782.271 0.723
782.271 0.724
782.3 0.724
782.3 0.725
783.571 0.725
783.571 0.726
784.579 0.726
784.579 0.727
786.288 0.727
786.288 0.728
786.424 0.728
786.424 0.729
787.87 0.729
787.87 0.73
789.372 0.73
789.372 0.731
789.568 0.731
789.568 0.732
790.062 0.732
790.062 0.733
790.159 0.733
790.159 0.734
790.26 0.734
790.26 0.735
791.258 0.735
791.258 0.736
792.164 0.736
792.164 0.737
792.493 0.737
792.493 0.738
793.84 0.738
793.84 0.739
795.059 0.739
795.059 0.74
796.163 0.74
796.163 0.741
796.752 0.741
796.752 0.742
797.352 0.742
797.352 0.743
799.166 0.743
799.166 0.744
801.442 0.744
801.442 0.745
801.597 0.745
801.597 0.746
802.838 0.746
802.838 0.747
803.314 0.747
803.314 0.748
803.45 0.748
803.45 0.749
803.781 0.749
803.781 0.75
803.99 0.75
803.99 0.751
804.172 0.751
804.172 0.752
804.413 0.752
804.413 0.753
805.68 0.753
805.68 0.754
808.532 0.754
808.532 0.755
808.636 0.755
808.636 0.756
808.919 0.756
808.919 0.757
809.676 0.757
809.676 0.758
809.839 0.758
809.839 0.759
810.9 0.759
810.9 0.76
811.301 0.76
811.301 0.761
812.142 0.761
812.142 0.762
813.052 0.762
813.052 0.763
813.751 0.763
813.751 0.764
814.242 0.764
814.242 0.765
814.94 0.765
814.94 0.766
815.172 0.766
815.172 0.767
815.361 0.767
815.361 0.768
815.752 0.768
815.752 0.769
816.665 0.769
816.665 0.77
817.095 0.77
817.095 0.771
817.347 0.771
817.347 0.772
817.561 0.772
817.561 0.773
817.698 0.773
817.698 0.774
818.483 0.774
818.483 0.775
819.505 0.775
819.505 0.776
819.647 0.776
819.647 0.777
820.888 0.777
820.888 0.778
821.196 0.778
821.196 0.779
822.093 0.779
822.093 0.78
822.537 0.78
822.537 0.781
822.793 0.781
822.793 0.782
824.892 0.782
824.892 0.783
824.929 0.783
824.929 0.784
826.676 0.784
826.676 0.785
828.87 0.785
828.87 0.786
830.783 0.786
830.783 0.787
830.987 0.787
830.987 0.788
831.032 0.788
831.032 0.789
832.339 0.789
832.339 0.79
832.69 0.79
832.69 0.791
833.9 0.791
833.9 0.792
833.968 0.792
833.968 0.793
834.244 0.793
834.244 0.794
835.111 0.794
835.111 0.795
837.982 0.795
837.982 0.796
838.672 0.796
838.672 0.797
839.007 0.797
839.007 0.798
839.841 0.798
839.841 0.799
840.261 0.799
840.261 0.8
841.36 0.8
841.36 0.801
841.38 0.801
841.38 0.802
842.219 0.802
842.219 0.803
842.698 0.803
842.698 0.804
842.82 0.804
842.82 0.805
842.949 0.805
842.949 0.806
843.034 0.806
843.034 0.807
844.083 0.807
844.083 0.808
844.324 0.808
844.324 0.809
845.394 0.809
845.394 0.81
846.205 0.81
846.205 0.811
846.303 0.811
846.303 0.812
846.903 0.812
846.903 0.813
847.007 0.813
847.007 0.814
847.255 0.814
847.255 0.815
851.049 0.815
851.049 0.816
851.188 0.816
851.188 0.817
851.214 0.817
851.214 0.818
851.771 0.818
851.771 0.819
851.828 0.819
851.828 0.82
852.148 0.82
852.148 0.821
852.649 0.821
852.649 0.822
853.178 0.822
853.178 0.823
853.623 0.823
853.623 0.824
853.926 0.824
853.926 0.825
854.484 0.825
854.484 0.826
855.807 0.826
855.807 0.827
857.855 0.827
857.855 0.828
858.328 0.828
858.328 0.829
858.721 0.829
858.721 0.83
859.172 0.83
859.172 0.831
860.39 0.831
860.39 0.832
861.435 0.832
861.435 0.833
862.379 0.833
862.379 0.834
862.623 0.834
862.623 0.835
863.982 0.835
863.982 0.836
864.24 0.836
864.24 0.837
866.478 0.837
866.478 0.838
867.791 0.838
867.791 0.839
868.97 0.839
868.97 0.84
868.979 0.84
868.979 0.841
869.68 0.841
869.68 0.842
870.35 0.842
870.35 0.843
871.553 0.843
871.553 0.844
872.116 0.844
872.116 0.845
872.634 0.845
872.634 0.846
872.946 0.846
872.946 0.847
873.442 0.847
873.442 0.848
873.898 0.848
873.898 0.849
874.756 0.849
874.756 0.85
876.596 0.85
876.596 0.851
878.163 0.851
878.163 0.852
879.151 0.852
879.151 0.853
879.192 0.853
879.192 0.854
879.368 0.854
879.368 0.855
881.183 0.855
881.183 0.856
881.74 0.856
881.74 0.857
882.006 0.857
882.006 0.858
884.212 0.858
884.212 0.859
885.292 0.859
885.292 0.86
885.942 0.86
885.942 0.861
886.121 0.861
886.121 0.862
886.123 0.862
886.123 0.863
888.302 0.863
888.302 0.864
888.728 0.864
888.728 0.865
888.949 0.865
888.949 0.866
890.608 0.866
890.608 0.867
890.769 0.867
890.769 0.868
891.08 0.868
891.08 0.869
892.959 0.869
892.959 0.87
894.592 0.87
894.592 0.871
894.661 0.871
894.661 0.872
899.72 0.872
899.72 0.873
899.98 0.873
899.98 0.874
900.447 0.874
900.447 0.875
902.118 0.875
902.118 0.876
902.288 0.876
902.288 0.877
902.519 0.877
902.519 0.878
903.216 0.878
903.216 0.879
903.888 0.879
903.888 0.88
906.32 0.88
906.32 0.881
907.258 0.881
907.258 0.882
907.509 0.882
907.509 0.883
907.992 0.883
907.992 0.884
909.178 0.884
909.178 0.885
911.955 0.885
911.955 0.886
912.352 0.886
912.352 0.887
912.665 0.887
912.665 0.888
915.524 0.888
915.524 0.889
918.337 0.889
918.337 0.89
923.853 0.89
923.853 0.891
924.055 0.891
924.055 0.892
924.308 0.892
924.308 0.893
925.143 0.893
925.143 0.894
926.058 0.894
926.058 0.895
929.92 0.895
929.92 0.896
930.819 0.896
930.819 0.897
931.649 0.897
931.649 0.898
931.904 0.898
931.904 0.899
932.097 0.899
932.097 0.9
933.626 0.9
933.626 0.901
934.014 0.901
934.014 0.902
935.73 0.902
935.73 0.903
936.112 0.903
936.112 0.904
936.954 0.904
936.954 0.905
937.977 0.905
937.977 0.906
942.237 0.906
942.237 0.907
944.598 0.907
944.598 0.908
946.324 0.908
946.324 0.909
949.085 0.909
949.085 0.91
953.496 0.91
953.496 0.911
954.764 0.911
954.764 0.912
955.744 0.912
955.744 0.913
957.892 0.913
957.892 0.914
958.224 0.914
958.224 0.915
958.862 0.915
958.862 0.916
960.29 0.916
960.29 0.917
962.169 0.917
962.169 0.918
962.816 0.918
962.816 0.919
966.824 0.919
966.824 0.92
968.97 0.92
968.97 0.921
969.401 0.921
969.401 0.922
969.817 0.922
969.817 0.923
970.456 0.923
970.456 0.924
974.285 0.924
974.285 0.925
977.482 0.925
977.482 0.926
982.525 0.926
982.525 0.927
986.452 0.927
986.452 0.928
987.678 0.928
987.678 0.929
988.734 0.929
988.734 0.93
989.011 0.93
989.011 0.931
993.004 0.931
993.004 0.932
993.05 0.932
993.05 0.933
993.854 0.933
993.854 0.934
1000.61 0.934
1000.61 0.935
1002.03 0.935
1002.03 0.936
1002.09 0.936
1002.09 0.937
1002.98 0.937
1002.98 0.938
1004.84 0.938
1004.84 0.939
1008.56 0.939
1008.56 0.94
1013.23 0.94
1013.23 0.941
1013.44 0.941
1013.44 0.942
1016.09 0.942
1016.09 0.943
1022.66 0.943
1022.66 0.944
1028.25 0.944
1028.25 0.945
1028.78 0.945
1028.78 0.946
1032.44 0.946
1032.44 0.947
1033.13 0.947
1033.13 0.948
1033.24 0.948
1033.24 0.949
1035.09 0.949
1035.09 0.95
1037.61 0.95
1037.61 0.951
1038.29 0.951
1038.29 0.952
1038.93 0.952
1038.93 0.953
1046.49 0.953
1046.49 0.954
1048.9 0.954
1048.9 0.955
1051.45 0.955
1051.45 0.956
1055.84 0.956
1055.84 0.957
1058.84 0.957
1058.84 0.958
1059.51 0.958
1059.51 0.959
1069.19 0.959
1069.19 0.96
1070.6 0.96
1070.6 0.961
1074.87 0.961
1074.87 0.962
1075.9 0.962
1075.9 0.963
1076.38 0.963
1076.38 0.964
1076.48 0.964
1076.48 0.965
1080.05 0.965
1080.05 0.966
1081.44 0.966
1081.44 0.967
1085.26 0.967
1085.26 0.968
1087.54 0.968
1087.54 0.969
1092.99 0.969
1092.99 0.97
1104.69 0.97
1104.69 0.971
1110.68 0.971
1110.68 0.972
1111.55 0.972
1111.55 0.973
1113.76 0.973
1113.76 0.974
1114.69 0.974
1114.69 0.975
1118.36 0.975
1118.36 0.976
1125.18 0.976
1125.18 0.977
1126.12 0.977
1126.12 0.978
1128.94 0.978
1128.94 0.979
1130.02 0.979
1130.02 0.98
1131.26 0.98
1131.26 0.981
1136.32 0.981
1136.32 0.982
1139.63 0.982
1139.63 0.983
1146.2 0.983
1146.2 0.984
1150.89 0.984
1150.89 0.985
1154.45 0.985
1154.45 0.986
1162.22 0.986
1162.22 0.987
1169.66 0.987
1169.66 0.988
1172.45 0.988
1172.45 0.989
1174.89 0.989
1174.89 0.99
1181.25 0.99
1181.25 0.991
1183.01 0.991
1183.01 0.992
1190.67 0.992
1190.67 0.993
1243.74 0.993
1243.74 0.994
1248.22 0.994
1248.22 0.995
1263.62 0.995
1263.62 0.996
1277.89 0.996
1277.89 0.997
1279.66 0.997
1279.66 0.998
1290.79 0.998
1290.79 0.999
1423.38 0.999
1423.38 1


==> Fig7b_L1_Ideal.dat <==
0 0
0 0
0 0.99
61.1787 0.99
61.1787 0.991
151.101 0.991
151.101 0.992
157.395 0.992
157.395 0.993
165.759 0.993
165.759 0.994
168.06 0.994
168.06 0.995
168.661 0.995
168.661 0.996
171.906 0.996
171.906 0.997
174.923 0.997
174.923 0.998
177.373 0.998
177.373 0.999
180.451 0.999
180.451 1


==> Fig7b_L1_Realistic.dat <==
0 0
0 0
0 0.995
67.7728 0.995
67.7728 0.996
140.795 0.996
140.795 0.997
150.783 0.997
150.783 0.998
163.816 0.998
163.816 0.999
166.941 0.999
166.941 1


==> Fig7b_L2_Ideal.dat <==
0 0
0 0
0 0.93
0.000623544 0.93
0.000623544 0.931
0.607347 0.931
0.607347 0.932
0.668874 0.932
0.668874 0.933
1.70805 0.933
1.70805 0.934
2.17356 0.934
2.17356 0.935
2.21623 0.935
2.21623 0.936
4.91766 0.936
4.91766 0.937
31.0332 0.937
31.0332 0.938
36.6677 0.938
36.6677 0.939
64.7557 0.939
64.7557 0.94
71.5735 0.94
71.5735 0.941
78.9338 0.941
78.9338 0.942
84.4146 0.942
84.4146 0.943
88.4733 0.943
88.4733 0.944
98.254 0.944
98.254 0.945
98.2547 0.945
98.2547 0.946
100.084 0.946
100.084 0.947
105.263 0.947
105.263 0.948
107.26 0.948
107.26 0.949
116.714 0.949
116.714 0.95
119.948 0.95
119.948 0.951
123.074 0.951
123.074 0.952
123.93 0.952
123.93 0.953
125.466 0.953
125.466 0.954
125.641 0.954
125.641 0.955
131.131 0.955
131.131 0.956
131.212 0.956
131.212 0.957
131.769 0.957
131.769 0.958
135.653 0.958
135.653 0.959
138.46 0.959
138.46 0.96
140.121 0.96
140.121 0.961
140.276 0.961
140.276 0.962
140.561 0.962
140.561 0.963
141.647 0.963
141.647 0.964
142.114 0.964
142.114 0.965
143.239 0.965
143.239 0.966
148.735 0.966
148.735 0.967
148.854 0.967
148.854 0.968
149.058 0.968
149.058 0.969
149.331 0.969
149.331 0.97
149.756 0.97
149.756 0.971
150.061 0.971
150.061 0.972
152.24 0.972
152.24 0.973
152.287 0.973
152.287 0.974
154.07 0.974
154.07 0.975
155.121 0.975
155.121 0.976
156.687 0.976
156.687 0.977
160.762 0.977
160.762 0.978
161.486 0.978
161.486 0.979
165.383 0.979
165.383 0.98
167.714 0.98
167.714 0.981
169.16 0.981
169.16 0.982
169.314 0.982
169.314 0.983
169.407 0.983
169.407 0.984
169.538 0.984
169.538 0.985
171.776 0.985
171.776 0.986
173.094 0.986
173.094 0.987
174.33 0.987
174.33 0.988
175.457 0.988
175.457 0.989
177.819 0.989
177.819 0.99
177.949 0.99
177.949 0.991
179.006 0.991
179.006 0.992
180.713 0.992
180.713 0.993
180.762 0.993
180.762 0.994
180.763 0.994
180.763 0.995
180.952 0.995
180.952 0.996
185.324 0.996
185.324 0.997
185.799 0.997
185.799 0.998
187.624 0.998
187.624 0.999
195.189 0.999
195.189 1


==> Fig7b_L2_Realistic.dat <==
0 0
0 0
0 0.954
0.535062 0.954
0.535062 0.955
1.34375 0.955
1.34375 0.956
3.03458 0.956
3.03458 0.957
9.74647 0.957
9.74647 0.958
15.2879 0.958
15.2879 0.959
28.2504 0.959
28.2504 0.96
56.7031 0.96
56.7031 0.961
64.736 0.961
64.736 0.962
69.7391 0.962
69.7391 0.963
80.2661 0.963
80.2661 0.964
82.3704 0.964
82.3704 0.965
86.1689 0.965
86.1689 0.966
92.0922 0.966
92.0922 0.967
92.1223 0.967
92.1223 0.968
97.3473 0.968
97.3473 0.969
105.95 0.969
105.95 0.97
107.095 0.97
107.095 0.971
107.9 0.971
107.9 0.972
113.2 0.972
113.2 0.973
117.1 0.973
117.1 0.974
117.786 0.974
117.786 0.975
117.819 0.975
117.819 0.976
118.191 0.976
118.191 0.977
121.654 0.977
121.654 0.978
125.293 0.978
125.293 0.979
128.699 0.979
128.699 0.98
128.826 0.98
128.826 0.981
132.557 0.981
132.557 0.982
134.211 0.982
134.211 0.983
135.08 0.983
135.08 0.984
135.829 0.984
135.829 0.985
138.847 0.985
138.847 0.986
142.075 0.986
142.075 0.987
144.392 0.987
144.392 0.988
147.877 0.988
147.877 0.989
149.628 0.989
149.628 0.99
152.486 0.99
152.486 0.991
152.606 0.991
152.606 0.992
156.451 0.992
156.451 0.993
157.172 0.993
157.172 0.994
166.548 0.994
166.548 0.995
167.231 0.995
167.231 0.996
170.605 0.996
170.605 0.997
171.067 0.997
171.067 0.998
174.668 0.998
174.668 0.999
181.935 0.999
181.935 1


==> Fig7b_L4_Ideal.dat <==
0 0
0 0
0 0.602
1.9173e-05 0.602
1.9173e-05 0.603
0.000303295 0.603
0.000303295 0.604
0.000623545 0.604
0.000623545 0.605
0.00140825 0.605
0.00140825 0.606
0.0022084 0.606
0.0022084 0.607
0.00292693 0.607
0.00292693 0.608
0.00399334 0.608
0.00399334 0.609
0.0273527 0.609
0.0273527 0.61
0.053062 0.61
0.053062 0.611
0.0699079 0.611
0.0699079 0.612
0.0842837 0.612
0.0842837 0.613
0.109292 0.613
0.109292 0.614
0.213663 0.614
0.213663 0.615
0.215003 0.615
0.215003 0.616
0.218406 0.616
0.218406 0.617
0.239209 0.617
0.239209 0.618
0.264935 0.618
0.264935 0.619
0.282845 0.619
0.282845 0.62
0.659062 0.62
0.659062 0.621
0.6689 0.621
0.6689 0.622
0.793768 0.622
0.793768 0.623
0.904837 0.623
0.904837 0.624
1.04333 0.624
1.04333 0.625
1.04878 0.625
1.04878 0.626
1.16211 0.626
1.16211 0.627
1.662 0.627
1.662 0.628
2.01924 0.628
2.01924 0.629
2.58784 0.629
2.58784 0.63
2.8977 0.63
2.8977 0.631
3.58327 0.631
3.58327 0.632
3.8386 0.632
3.8386 0.633
4.51077 0.633
4.51077 0.634
5.92726 0.634
5.92726 0.635
6.03531 0.635
6.03531 0.636
6.26684 0.636
6.26684 0.637
6.29856 0.637
6.29856 0.638
6.76369 0.638
6.76369 0.639
7.43968 0.639
7.43968 0.64
7.6201 0.64
7.6201 0.641
7.96559 0.641
7.96559 0.642
8.09035 0.642
8.09035 0.643
8.59456 0.643
8.59456 0.644
9.29415 0.644
9.29415 0.645
12.4119 0.645
12.4119 0.646
12.4871 0.646
12.4871 0.647
13.5282 0.647
13.5282 0.648
14.6855 0.648
14.6855 0.649
16.7362 0.649
16.7362 0.65
17.5748 0.65
17.5748 0.651
20.4891 0.651
20.4891 0.652
20.6505 0.652
20.6505 0.653
20.9654 0.653
20.9654 0.654
21.2141 0.654
21.2141 0.655
23.4049 0.655
23.4049 0.656
23.615 0.656
23.615 0.657
24.8647 0.657
24.8647 0.658
25.507 0.658
25.507 0.659
27.0358 0.659
27.0358 0.66
29.1847 0.66
29.1847 0.661
29.5999 0.661
29.5999 0.662
31.3394 0.662
31.3394 0.663
33.3614 0.663
33.3614 0.664
34.6637 0.664
34.6637 0.665
34.8257 0.665
34.8257 0.666
35.7333 0.666
35.7333 0.667
38.6341 0.667
38.6341 0.668
39.4183 0.668
39.4183 0.669
40.7963 0.669
40.7963 0.67
40.9445 0.67
40.9445 0.671
41.4792 0.671
41.4792 0.672
42.4821 0.672
42.4821 0.673
44.8871 0.673
44.8871 0.674
48.2128 0.674
48.2128 0.675
49.2427 0.675
49.2427 0.676
50.0627 0.676
50.0627 0.677
51.614 0.677
51.614 0.678
52.1443 0.678
52.1443 0.679
53.9068 0.679
53.9068 0.68
54.628 0.68
54.628 0.681
57.4827 0.681
57.4827 0.682
60.9898 0.682
60.9898 0.683
62.5439 0.683
62.5439 0.684
62.867 0.684
62.867 0.685
64.3593 0.685
64.3593 0.686
64.7024 0.686
64.7024 0.687
65.3088 0.687
65.3088 0.688
66.493 0.688
66.493 0.689
67.0474 0.689
67.0474 0.69
68.3169 0.69
68.3169 0.691
69.6227 0.691
69.6227 0.692
71.1072 0.692
71.1072 0.693
71.3402 0.693
71.3402 0.694
71.6226 0.694
71.6226 0.695
71.779 0.695
71.779 0.696
73.3799 0.696
73.3799 0.697
74.7069 0.697
74.7069 0.698
75.0518 0.698
75.0518 0.699
75.6702 0.699
75.6702 0.7
77.2706 0.7
77.2706 0.701
78.446 0.701
78.446 0.702
80.212 0.702
80.212 0.703
81.4244 0.703
81.4244 0.704
81.4785 0.704
81.4785 0.705
81.7071 0.705
81.7071 0.706
83.1506 0.706
83.1506 0.707
83.3882 0.707
83.3882 0.708
83.9325 0.708
83.9325 0.709
84.5669 0.709
84.5669 0.71
85.0085 0.71
85.0085 0.711
85.8983 0.711
85.8983 0.712
85.9981 0.712
85.9981 0.713
87.2614 0.713
87.2614 0.714
87.3977 0.714
87.3977 0.715
89.6623 0.715
89.6623 0.716
91.171 0.716
91.171 0.717
92.1981 0.717
92.1981 0.718
92.6934 0.718
92.6934 0.719
93.3101 0.719
93.3101 0.72
95.3152 0.72
95.3152 0.721
95.5234 0.721
95.5234 0.722
95.619 0.722
95.619 0.723
96.131 0.723
96.131 0.724
97.3818 0.724
97.3818 0.725
98.4218 0.725
98.4218 0.726
100.307 0.726
100.307 0.727
100.822 0.727
100.822 0.728
101.686 0.728
101.686 0.729
102.057 0.729
102.057 0.73
102.338 0.73
102.338 0.731
103.406 0.731
103.406 0.732
103.464 0.732
103.464 0.733
104.988 0.733
104.988 0.734
105.594 0.734
105.594 0.735
107.882 0.735
107.882 0.736
108.258 0.736
108.258 0.737
108.559 0.737
108.559 0.738
108.629 0.738
108.629 0.739
108.95 0.739
108.95 0.74
109.192 0.74
109.192 0.741
111.703 0.741
111.703 0.742
111.827 0.742
111.827 0.743
113.52 0.743
113.52 0.744
114.49 0.744
114.49 0.745
115.31 0.745
115.31 0.746
115.584 0.746
115.584 0.747
117.674 0.747
117.674 0.748
119.041 0.748
119.041 0.749
119.316 0.749
119.316 0.75
119.743 0.75
119.743 0.751
119.991 0.751
119.991 0.752
121.399 0.752
121.399 0.753
121.843 0.753
121.843 0.754
121.86 0.754
121.86 0.755
121.939 0.755
121.939 0.756
122.68 0.756
122.68 0.757
122.792 0.757
122.792 0.758
123.206 0.758
123.206 0.759
124.878 0.759
124.878 0.76
125.213 0.76
125.213 0.761
125.319 0.761
125.319 0.762
125.326 0.762
125.326 0.763
127.142 0.763
127.142 0.764
127.417 0.764
127.417 0.765
127.472 0.765
127.472 0.766
127.725 0.766
127.725 0.767
127.866 0.767
127.866 0.768
128.125 0.768
128.125 0.769
128.132 0.769
128.132 0.77
128.282 0.77
128.282 0.771
129.641 0.771
129.641 0.772
129.8 0.772
129.8 0.773
130.417 0.773
130.417 0.774
130.557 0.774
130.557 0.775
131.013 0.775
131.013 0.776
131.136 0.776
131.136 0.777
131.67 0.777
131.67 0.778
132.31 0.778
132.31 0.779
132.339 0.779
132.339 0.78
133.077 0.78
133.077 0.781
133.334 0.781
133.334 0.782
133.576 0.782
133.576 0.783
133.812 0.783
133.812 0.784
134.329 0.784
134.329 0.785
134.55 0.785
134.55 0.786
134.772 0.786
134.772 0.787
134.823 0.787
134.823 0.788
134.854 0.788
134.854 0.789
135.443 0.789
135.443 0.79
136.111 0.79
136.111 0.791
136.292 0.791
136.292 0.792
136.436 0.792
136.436 0.793
136.628 0.793
136.628 0.794
136.665 0.794
136.665 0.795
136.951 0.795
136.951 0.796
137.462 0.796
137.462 0.797
137.655 0.797
137.655 0.798
137.891 0.798
137.891 0.799
138.021 0.799
138.021 0.8
138.512 0.8
138.512 0.801
138.676 0.801
138.676 0.802
138.757 0.802
138.757 0.803
139.51 0.803
139.51 0.804
140.234 0.804
140.234 0.805
140.293 0.805
140.293 0.806
140.534 0.806
140.534 0.807
140.836 0.807
140.836 0.808
141.152 0.808
141.152 0.809
141.655 0.809
141.655 0.81
142.624 0.81
142.624 0.811
142.811 0.811
142.811 0.812
142.938 0.812
142.938 0.813
143.232 0.813
143.232 0.814
143.373 0.814
143.373 0.815
144.045 0.815
144.045 0.816
144.142 0.816
144.142 0.817
144.166 0.817
144.166 0.818
144.255 0.818
144.255 0.819
145.253 0.819
145.253 0.82
145.336 0.82
145.336 0.821
145.48 0.821
145.48 0.822
146.006 0.822
146.006 0.823
146.07 0.823
146.07 0.824
146.074 0.824
146.074 0.825
146.458 0.825
146.458 0.826
146.692 0.826
146.692 0.827
146.826 0.827
146.826 0.828
147.071 0.828
147.071 0.829
147.159 0.829
147.159 0.83
147.464 0.83
147.464 0.831
147.539 0.831
147.539 0.832
147.804 0.832
147.804 0.833
147.87 0.833
147.87 0.834
148.123 0.834
148.123 0.835
148.379 0.835
148.379 0.836
148.451 0.836
148.451 0.837
148.66 0.837
148.66 0.838
148.821 0.838
148.821 0.839
148.941 0.839
148.941 0.84
149.329 0.84
149.329 0.841
149.588 0.841
149.588 0.842
149.835 0.842
149.835 0.843
149.99 0.843
149.99 0.844
150.39 0.844
150.39 0.845
150.436 0.845
150.436 0.846
150.588 0.846
150.588 0.847
150.768 0.847
150.768 0.848
150.783 0.848
150.783 0.849
150.85 0.849
150.85 0.85
150.858 0.85
150.858 0.851
151.327 0.851
151.327 0.852
151.455 0.852
151.455 0.853
151.504 0.853
151.504 0.854
151.531 0.854
151.531 0.855
151.72 0.855
151.72 0.856
151.725 0.856
151.725 0.857
151.923 0.857
151.923 0.858
151.969 0.858
151.969 0.859
152.054 0.859
152.054 0.86
152.307 0.86
152.307 0.861
152.637 0.861
152.637 0.862
153.412 0.862
153.412 0.863
153.451 0.863
153.451 0.864
153.52 0.864
153.52 0.865
153.522 0.865
153.522 0.866
153.64 0.866
153.64 0.867
154.012 0.867
154.012 0.868
154.122 0.868
154.122 0.869
154.397 0.869
154.397 0.87
154.915 0.87
154.915 0.871
154.975 0.871
154.975 0.872
155.31 0.872
155.31 0.873
156.409 0.873
156.409 0.874
156.485 0.874
156.485 0.875
156.534 0.875
156.534 0.876
156.917 0.876
156.917 0.877
157.435 0.877
157.435 0.878
157.595 0.878
157.595 0.879
157.818 0.879
157.818 0.88
157.894 0.88
157.894 0.881
158.518 0.881
158.518 0.882
158.696 0.882
158.696 0.883
158.994 0.883
158.994 0.884
159.272 0.884
159.272 0.885
160.162 0.885
160.162 0.886
160.218 0.886
160.218 0.887
160.276 0.887
160.276 0.888
160.276 0.888
160.276 0.889
160.615 0.889
160.615 0.89
160.638 0.89
160.638 0.891
160.913 0.891
160.913 0.892
161.05 0.892
161.05 0.893
161.529 0.893
161.529 0.894
161.811 0.894
161.811 0.895
161.907 0.895
161.907 0.896
162.319 0.896
162.319 0.897
162.414 0.897
162.414 0.898
163.017 0.898
163.017 0.899
163.91 0.899
163.91 0.9
164.136 0.9
164.136 0.901
164.276 0.901
164.276 0.902
164.59 0.902
164.59 0.903
164.616 0.903
164.616 0.904
164.677 0.904
164.677 0.905
164.98 0.905
164.98 0.906
165.46 0.906
165.46 0.907
165.91 0.907
165.91 0.908
166.218 0.908
166.218 0.909
166.297 0.909
166.297 0.91
166.592 0.91
166.592 0.911
167.206 0.911
167.206 0.912
167.265 0.912
167.265 0.913
167.416 0.913
167.416 0.914
167.477 0.914
167.477 0.915
167.584 0.915
167.584 0.916
168.119 0.916
168.119 0.917
168.221 0.917
168.221 0.918
168.681 0.918
168.681 0.919
168.825 0.919
168.825 0.92
168.847 0.92
168.847 0.921
169.022 0.921
169.022 0.922
169.283 0.922
169.283 0.923
169.347 0.923
169.347 0.924
169.728 0.924
169.728 0.925
169.777 0.925
169.777 0.926
169.93 0.926
169.93 0.927
170.728 0.927
170.728 0.928
170.747 0.928
170.747 0.929
170.994 0.929
170.994 0.93
171.078 0.93
171.078 0.931
171.342 0.931
171.342 0.932
171.546 0.932
171.546 0.933
171.899 0.933
171.899 0.934
172.137 0.934
172.137 0.935
172.21 0.935
172.21 0.936
172.414 0.936
172.414 0.937
172.417 0.937
172.417 0.938
172.478 0.938
172.478 0.939
172.529 0.939
172.529 0.94
172.662 0.94
172.662 0.941
172.917 0.941
172.917 0.942
173.111 0.942
173.111 0.943
173.839 0.943
173.839 0.944
173.979 0.944
173.979 0.945
174.14 0.945
174.14 0.946
174.403 0.946
174.403 0.947
175.21 0.947
175.21 0.948
175.353 0.948
175.353 0.949
175.457 0.949
175.457 0.95
175.799 0.95
175.799 0.951
176.008 0.951
176.008 0.952
176.01 0.952
176.01 0.953
176.636 0.953
176.636 0.954
176.707 0.954
176.707 0.955
176.851 0.955
176.851 0.956
177.34 0.956
177.34 0.957
178.162 0.957
178.162 0.958
178.164 0.958
178.164 0.959
178.781 0.959
178.781 0.96
178.828 0.96
178.828 0.961
178.903 0.961
178.903 0.962
178.991 0.962
178.991 0.963
179.146 0.963
179.146 0.964
179.198 0.964
179.198 0.965
179.213 0.965
179.213 0.966
179.373 0.966
179.373 0.967
179.972 0.967
179.972 0.968
180.222 0.968
180.222 0.969
180.912 0.969
180.912 0.97
181.308 0.97
181.308 0.971
181.843 0.971
181.843 0.972
182.641 0.972
182.641 0.973
182.843 0.973
182.843 0.974
182.883 0.974
182.883 0.975
182.945 0.975
182.945 0.976
183.702 0.976
183.702 0.977
184.297 0.977
184.297 0.978
184.685 0.978
184.685 0.979
186.47 0.979
186.47 0.98
186.544 0.98
186.544 0.981
186.594 0.981
186.594 0.982
187.606 0.982
187.606 0.983
188.254 0.983
188.254 0.984
188.389 0.984
188.389 0.985
188.699 0.985
188.699 0.986
189.501 0.986
189.501 0.987
189.642 0.987
189.642 0.988
192.241 0.988
192.241 0.989
193.753 0.989
193.753 0.99
194.814 0.99
194.814 0.991
195.019 0.991
195.019 0.992
195.044 0.992
195.044 0.993
195.188 0.993
195.188 0.994
195.444 0.994
195.444 0.995
196.464 0.995
196.464 0.996
200.186 0.996
200.186 0.997
202.545 0.997
202.545 0.998
210.357 0.998
210.357 0.999
213.249 0.999
213.249 1


==> Fig7b_L4_Realistic.dat <==
0 0
0 0
0 0.738
0.0800536 0.738
0.0800536 0.739
0.111478 0.739
0.111478 0.74
0.131615 0.74
0.131615 0.741
0.204557 0.741
0.204557 0.742
0.318144 0.742
0.318144 0.743
0.419723 0.743
0.419723 0.744
0.528732 0.744
0.528732 0.745
0.571256 0.745
0.571256 0.746
0.616018 0.746
0.616018 0.747
1.30862 0.747
1.30862 0.748
1.39167 0.748
1.39167 0.749
1.43494 0.749
1.43494 0.75
1.88254 0.75
1.88254 0.751
2.05126 0.751
2.05126 0.752
2.50445 0.752
2.50445 0.753
3.05731 0.753
3.05731 0.754
3.14586 0.754
3.14586 0.755
3.65022 0.755
3.65022 0.756
3.71655 0.756
3.71655 0.757
3.79726 0.757
3.79726 0.758
4.22011 0.758
4.22011 0.759
4.71063 0.759
4.71063 0.76
5.58034 0.76
5.58034 0.761
6.62219 0.761
6.62219 0.762
6.97493 0.762
6.97493 0.763
7.49493 0.763
7.49493 0.764
8.38771 0.764
8.38771 0.765
8.63085 0.765
8.63085 0.766
8.77842 0.766
8.77842 0.767
11.1353 0.767
11.1353 0.768
12.7284 0.768
12.7284 0.769
13.0694 0.769
13.0694 0.77
14.0392 0.77
14.0392 0.771
14.8908 0.771
14.8908 0.772
15.0084 0.772
15.0084 0.773
16.0921 0.773
16.0921 0.774
18.2779 0.774
18.2779 0.775
18.3267 0.775
18.3267 0.776
18.8434 0.776
18.8434 0.777
20.1556 0.777
20.1556 0.778
23.0791 0.778
23.0791 0.779
23.4641 0.779
23.4641 0.78
23.8181 0.78
23.8181 0.781
27.4691 0.781
27.4691 0.782
28.6968 0.782
28.6968 0.783
30.8141 0.783
30.8141 0.784
31.5374 0.784
31.5374 0.785
36.0888 0.785
36.0888 0.786
36.4134 0.786
36.4134 0.787
37.5633 0.787
37.5633 0.788
40.7012 0.788
40.7012 0.789
40.8023 0.789
40.8023 0.79
42.2275 0.79
42.2275 0.791
42.9527 0.791
42.9527 0.792
43.8864 0.792
43.8864 0.793
44.3085 0.793
44.3085 0.794
44.53 0.794
44.53 0.795
44.578 0.795
44.578 0.796
45.6834 0.796
45.6834 0.797
47.1807 0.797
47.1807 0.798
49.7551 0.798
49.7551 0.799
51.7079 0.799
51.7079 0.8
53.1614 0.8
53.1614 0.801
54.8907 0.801
54.8907 0.802
58.9465 0.802
58.9465 0.803
59.2518 0.803
59.2518 0.804
59.4888 0.804
59.4888 0.805
60.8279 0.805
60.8279 0.806
61.7702 0.806
61.7702 0.807
63.3697 0.807
63.3697 0.808
63.8838 0.808
63.8838 0.809
64.5976 0.809
64.5976 0.81
65.7605 0.81
65.7605 0.811
66.0697 0.811
66.0697 0.812
66.432 0.812
66.432 0.813
67.8276 0.813
67.8276 0.814
69.2207 0.814
69.2207 0.815
69.8144 0.815
69.8144 0.816
70.7999 0.816
70.7999 0.817
71.1748 0.817
71.1748 0.818
73.462 0.818
73.462 0.819
73.4674 0.819
73.4674 0.82
73.9145 0.82
73.9145 0.821
74.2548 0.821
74.2548 0.822
76.3846 0.822
76.3846 0.823
77.8207 0.823
77.8207 0.824
79.8204 0.824
79.8204 0.825
83.6757 0.825
83.6757 0.826
83.9638 0.826
83.9638 0.827
85.6223 0.827
85.6223 0.828
85.6941 0.828
85.6941 0.829
86.0113 0.829
86.0113 0.83
87.3433 0.83
87.3433 0.831
87.6265 0.831
87.6265 0.832
88.6733 0.832
88.6733 0.833
89.906 0.833
89.906 0.834
90.1031 0.834
90.1031 0.835
91.7402 0.835
91.7402 0.836
93.3894 0.836
93.3894 0.837
93.5538 0.837
93.5538 0.838
93.6426 0.838
93.6426 0.839
95.6119 0.839
95.6119 0.84
95.6973 0.84
95.6973 0.841
100.334 0.841
100.334 0.842
101.489 0.842
101.489 0.843
102.642 0.843
102.642 0.844
103.735 0.844
103.735 0.845
103.833 0.845
103.833 0.846
104.988 0.846
104.988 0.847
105.565 0.847
105.565 0.848
106.843 0.848
106.843 0.849
106.864 0.849
106.864 0.85
107.141 0.85
107.141 0.851
107.537 0.851
107.537 0.852
108.033 0.852
108.033 0.853
108.203 0.853
108.203 0.854
108.746 0.854
108.746 0.855
109.278 0.855
109.278 0.856
111.181 0.856
111.181 0.857
112.252 0.857
112.252 0.858
112.529 0.858
112.529 0.859
113.536 0.859
113.536 0.86
114.176 0.86
114.176 0.861
114.797 0.861
114.797 0.862
115.04 0.862
115.04 0.863
115.717 0.863
115.717 0.864
116.276 0.864
116.276 0.865
116.915 0.865
116.915 0.866
117.413 0.866
117.413 0.867
117.521 0.867
117.521 0.868
117.739 0.868
117.739 0.869
118.637 0.869
118.637 0.87
118.746 0.87
118.746 0.871
118.952 0.871
118.952 0.872
119.566 0.872
119.566 0.873
120.012 0.873
120.012 0.874
120.359 0.874
120.359 0.875
120.774 0.875
120.774 0.876
121.102 0.876
121.102 0.877
121.202 0.877
121.202 0.878
121.299 0.878
121.299 0.879
121.422 0.879
121.422 0.88
121.927 0.88
121.927 0.881
124.225 0.881
124.225 0.882
124.424 0.882
124.424 0.883
124.543 0.883
124.543 0.884
124.817 0.884
124.817 0.885
125.113 0.885
125.113 0.886
125.149 0.886
125.149 0.887
125.788 0.887
125.788 0.888
126.267 0.888
126.267 0.889
126.76 0.889
126.76 0.89
127.048 0.89
127.048 0.891
127.226 0.891
127.226 0.892
127.829 0.892
127.829 0.893
128.017 0.893
128.017 0.894
128.731 0.894
128.731 0.895
128.892 0.895
128.892 0.896
129.365 0.896
129.365 0.897
129.854 0.897
129.854 0.898
129.98 0.898
129.98 0.899
130.617 0.899
130.617 0.9
130.831 0.9
130.831 0.901
130.991 0.901
130.991 0.902
131.864 0.902
131.864 0.903
132.515 0.903
132.515 0.904
132.707 0.904
132.707 0.905
132.923 0.905
132.923 0.906
133.183 0.906
133.183 0.907
133.523 0.907
133.523 0.908
133.679 0.908
133.679 0.909
134.233 0.909
134.233 0.91
134.617 0.91
134.617 0.911
134.863 0.911
134.863 0.912
135.184 0.912
135.184 0.913
135.662 0.913
135.662 0.914
135.862 0.914
135.862 0.915
135.879 0.915
135.879 0.916
136.646 0.916
136.646 0.917
136.9 0.917
136.9 0.918
137.814 0.918
137.814 0.919
138.163 0.919
138.163 0.92
138.379 0.92
138.379 0.921
138.436 0.921
138.436 0.922
139.724 0.922
139.724 0.923
140.862 0.923
140.862 0.924
141.72 0.924
141.72 0.925
142.296 0.925
142.296 0.926
142.617 0.926
142.617 0.927
142.802 0.927
142.802 0.928
143.064 0.928
143.064 0.929
144.057 0.929
144.057 0.93
144.367 0.93
144.367 0.931
144.872 0.931
144.872 0.932
145.08 0.932
145.08 0.933
145.512 0.933
145.512 0.934
145.751 0.934
145.751 0.935
148.81 0.935
148.81 0.936
149.385 0.936
149.385 0.937
149.772 0.937
149.772 0.938
150.078 0.938
150.078 0.939
150.099 0.939
150.099 0.94
150.526 0.94
150.526 0.941
150.78 0.941
150.78 0.942
150.8 0.942
150.8 0.943
150.933 0.943
150.933 0.944
151.16 0.944
151.16 0.945
151.379 0.945
151.379 0.946
151.397 0.946
151.397 0.947
151.736 0.947
151.736 0.948
152.263 0.948
152.263 0.949
152.415 0.949
152.415 0.95
153.198 0.95
153.198 0.951
153.647 0.951
153.647 0.952
155.269 0.952
155.269 0.953
156.059 0.953
156.059 0.954
156.274 0.954
156.274 0.955
156.6 0.955
156.6 0.956
157.01 0.956
157.01 0.957
157.063 0.957
157.063 0.958
157.093 0.958
157.093 0.959
157.19 0.959
157.19 0.96
158.338 0.96
158.338 0.961
158.687 0.961
158.687 0.962
159.116 0.962
159.116 0.963
159.33 0.963
159.33 0.964
159.832 0.964
159.832 0.965
159.842 0.965
159.842 0.966
160.185 0.966
160.185 0.967
160.431 0.967
160.431 0.968
160.866 0.968
160.866 0.969
161.378 0.969
161.378 0.97
161.416 0.97
161.416 0.971
161.753 0.971
161.753 0.972
161.983 0.972
161.983 0.973
162.027 0.973
162.027 0.974
162.121 0.974
162.121 0.975
162.777 0.975
162.777 0.976
162.92 0.976
162.92 0.977
163.916 0.977
163.916 0.978
164.392 0.978
164.392 0.979
164.682 0.979
164.682 0.98
164.992 0.98
164.992 0.981
165.03 0.981
165.03 0.982
166.341 0.982
166.341 0.983
167.928 0.983
167.928 0.984
168.544 0.984
168.544 0.985
168.848 0.985
168.848 0.986
170.465 0.986
170.465 0.987
170.811 0.987
170.811 0.988
173.468 0.988
173.468 0.989
174.722 0.989
174.722 0.99
175.785 0.99
175.785 0.991
175.835 0.991
175.835 0.992
180.653 0.992
180.653 0.993
181.155 0.993
181.155 0.994
181.249 0.994
181.249 0.995
181.939 0.995
181.939 0.996
186.354 0.996
186.354 0.997
187.402 0.997
187.402 0.998
189.71 0.998
189.71 0.999
196.199 0.999
196.199 1

